Discern Misclassified flat-spectrum radio quasars from low-frequency peaked BL Lacertae objects

A sample of 312 low-frequency peaked BL Lacertae objects (LBLs) and 694 flat spectrum radio quasars (FSRQs) with the parameters both redshift and $\gamma$-ray photon spectral index ($\Gamma _\gamma$) is compiled from the active galactic nuclei (AGNs) Catalog Data Release 2 (4LAC-DR2) from Fermi-LAT. The multi-wavelength data of the sample sources are downloaded from the Space Science Data Center (SSDC), and then match the corresponding gamma-ray data from 4FGL-DR2. The synchrotron radiation peak frequency and Compton dominance (CD) parameters of the sources are obtained by using a log-parabolic to fit the average-state multi-wavelength spectral energy distribution. A support vector machine (SVM) in the $\log L_\gamma$-$\Gamma_\gamma$ frame is utilized to delineate the optimal boundary between FSRQs and LBLs sources. The 1$\sigma$ position of the Gaussian fitting on the histograms of the $\Gamma_\gamma$, $\log \nu^{syn}_{peak}$, and CD parameter distributions are also introduced. In the criterion, 25 FSRQ candidates are selected from LBL sample sources. The optical spectral identification result confirms that 8 out of 13 candidate sources available with the optical spectral data exhibit the relationship of $EW > 5 \mathring{\mathrm{A}}$.

==> Table1.txt <==
Title:Discern Misclassified flat-spectrum radio quasars from low-frequency peaked BL Lacertae objects
Authors:S. Liang, W.G. Yang, Y.G. Zheng & S.J. Kang
Table:Logarithmic parabola fitting results for LBLs
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label           Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---     4FGLname        4FGL name of sources
  19- 42 A24    ---     sourcename      the associated source name
  44- 49 F6.3   ---     redshift        the redshift
  51- 55 F5.3   ---     Gammagamma      the gamma-ray photon spectral index
  57- 62 F6.3   [Hz]    lognupeaksynLP  the Synchrotron radiation peak frequency
  64- 70 F7.3   [Hz]    lognupeakicLP   the Inverse Compton scattering peak frequency
  72- 78 F7.3   [erg    1/cm2           1/s] lognufupeaksynLP the Synchrotron radiation peak flow
  80- 86 F7.3   [erg    1/cm2           1/s] lognufupeakicLP the Inverse Compton scattering peak flow
  88- 94 F7.3   ---     CD              the Compton dominant parameter
  96-102 F7.4   [erg    1/s]            logLgamma gamma-ray luminosity
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
4FGL J0001.2-0747 PMN J0001-0746            0.966 2.148 18.199         -10.655                         
4FGL J0003.2+2207 2MASX J00032450+2204559   0.966 2.276 14.291  20.630 -12.080 -10.973  12.803 45.6130 
4FGL J0003.9-1149 PMN J0004-1148            0.860 2.128 12.673  22.528 -12.025 -12.323   0.504 44.9660 
4FGL J0006.3-0620 PKS 0003-066              0.347 2.171 12.433  19.712 -10.900 -12.133   0.059 43.9160 
4FGL J0008.0+4711 MG4 J000800+4712          0.280 2.053 14.137  22.993 -11.954 -11.505   2.814 44.9050 
4FGL J0009.1+0628 TXS 0006+061              1.563 2.117 13.499  23.214 -11.872 -12.066   0.640 45.8470 
4FGL J0013.1-3955 PKS 0010-401              1.563 2.050 12.161   8.181 -11.936 -16.490   0.000 46.4780 
4FGL J0014.1+1910 MG3 J001356+1910          0.477 2.264 13.829  22.979 -11.813 -11.978   0.685 44.6610 
4FGL J0019.6+2022 PKS 0017+200              0.858 2.152 12.500  22.265 -11.839 -12.206   0.430 44.9780 
4FGL J0022.1-1854 1RXS J002209.2-185333     0.774 1.935 14.488         -10.336                         
4FGL J0022.5+0608 PKS 0019+058              2.860 2.170 13.132  22.646 -11.782 -11.432   2.239 47.1650 
4FGL J0023.9+1603 87GB 002122.5+154553      0.770 2.066 13.549  24.115 -12.206 -12.126   1.203 45.1610 
4FGL J0029.0-7044 PKS 0026-710              0.770 2.224 14.201  23.773 -11.945 -10.576  23.383 45.5570 
4FGL J0032.4-2849 PMN J0032-2849            0.324 2.297 13.828  20.722 -11.810 -11.771   1.094 43.8610 
4FGL J0038.1+0012 NVSS J003808+001336       0.324 2.036 12.953         -12.103                         
4FGL J0040.3+4050 B3 0037+405               1.389 1.997 12.090  30.774 -11.278 -14.284   0.001 45.0390 
4FGL J0047.0+5657 GB6 J0047+5657            0.747 2.160 12.822  23.340 -11.958 -11.741   1.648 45.4890 
4FGL J0049.7+0237 PKS 0047+023              1.474 2.240 13.430  22.139 -11.804 -11.590   1.638 46.2040 
4FGL J0056.8+1626 TXS 0054+161              0.206 2.174 12.879  23.298 -12.177 -12.224   0.899 43.6940 
4FGL J0058.0-3233 PKS 0055-328              1.370 2.107 13.593  22.294 -11.701 -11.679   1.051 46.1790 
4FGL J0105.1+3929 GB6 J0105+3928            1.370 2.292 13.505  22.560 -11.649 -11.802   0.703 45.9990 
4FGL J0112.1+2245 S2 0109+22                0.360 2.071 14.521  23.403 -10.697 -10.848   0.706 45.6900 
4FGL J0113.7+0225 UGC 773                   0.047 2.514 13.217  20.847 -11.607 -11.638   0.931 42.1640 
4FGL J0124.8-0625 PMN J0124-0624            2.117 2.198 13.488  21.885 -12.252 -11.946   2.024 46.0150 
4FGL J0125.3-2548 PKS 0122-260              2.117 2.209 14.480  26.479 -12.485 -13.046   0.275 46.0250 
4FGL J0127.2-0819 PMN J0127-0821            1.416 2.212 13.904  22.210 -11.962 -11.776   1.534 45.8720 
4FGL J0141.4-0928 PKS 0139-09               0.733 2.166 13.501  22.329 -11.468 -11.363   1.274 45.7400 
4FGL J0142.7-0543 PKS 0140-059              0.733 2.229 14.463  10.867 -11.683  -5.103         50.8480 
4FGL J0144.6+2705 TXS 0141+268              0.733 2.135 11.495  16.090 -10.626  -9.954   4.700 46.3810 
4FGL J0148.6+0127 PMN J0148+0129            0.940 2.197 13.445  21.703 -12.205 -12.180   1.060 45.2100 
4FGL J0202.7+4204 B3 0159+418               0.940 2.193 12.975  21.589 -11.523 -12.005   0.329 45.2440 
4FGL J0203.6+7233 S5 0159+723               0.390 2.244 13.027  21.739 -11.190 -11.619   0.373 44.6660 
4FGL J0203.7+3042 NVSS J020344+304238       0.760 2.224 12.332  22.723 -12.323 -11.295  10.678 45.8880 
4FGL J0208.3-6838 PKS 0206-688              0.760 2.234 13.326         -11.577                         
4FGL J0208.5-0046 PKS 0205-010              1.499 2.263 12.867  23.227 -12.261 -11.885   2.381 46.4760 
4FGL J0209.9+7229 S5 0205+722               0.895 2.256 13.040  21.730 -11.835 -11.735   1.257 45.5410 
4FGL J0217.2+0837 ZS 0214+083               0.085 2.226 13.690  21.451 -11.213 -11.231   0.959 43.6520 
4FGL J0219.5+0724 GB6 J0219+0727            0.662 2.222 13.434  23.996 -12.101 -12.444   0.454 44.5720 
4FGL J0224.0-7941 PMN J0223-7940            0.662 2.223 15.985         -11.639                         
4FGL J0231.2-5754 PKS 0229-581              0.032 1.972 14.646  24.078 -11.272 -12.343   0.085 41.8710 
4FGL J0238.6+1637 PKS 0235+164              0.940 2.164 12.615  22.132 -11.185 -10.613   3.734 46.7080 
4FGL J0241.0-0505 PKS 0238-052              0.940 2.113 14.077         -11.895                         
4FGL J0243.4+7119 S5 0238+711               0.400 2.132 13.610  22.901 -11.724 -11.879   0.701 44.8010 
4FGL J0245.1-0257 PMN J0245-0255            1.355 2.111 13.689  24.518 -11.994 -11.969   1.058 45.5790 
4FGL J0255.8+0534 PMN J0255+0533            0.681 2.050 12.839  23.299 -11.910 -12.323   0.386 44.9310 
4FGL J0258.1+2030 MG3 J025805+2029          0.681 2.144 12.730         -11.437                         
4FGL J0303.6+4716 4C +47.08                 0.475 2.203 12.746  22.568 -10.529 -11.353   0.150 45.2020 
4FGL J0312.9+3614 V Zw 326                  0.072 1.934 14.800  24.212 -11.347 -12.190   0.143 42.8800 
4FGL J0314.3-5103 PMN J0314-5104            0.072 2.077 19.587  29.134 -11.116 -11.129   0.971 42.9810 
4FGL J0316.2+0905 GB6 J0316+0904            0.372 1.916 15.022  24.570 -11.136 -11.492   0.440 45.1190 
4FGL J0333.9+6537 TXS 0329+654              0.160 1.953 13.177  25.161 -11.647 -11.633   1.031 44.1080 
4FGL J0334.2-3725 PMN J0334-3725            0.230 2.034                                                
4FGL J0334.2-4008 PKS 0332-403              1.445 2.180 13.533  21.970 -11.245 -11.111   1.360 46.6860 
4FGL J0340.5-2118 PKS 0338-214              0.223 2.263 14.475  22.088 -11.254 -11.710   0.350 44.0100 
4FGL J0348.6-1609 PKS 0346-163              0.239 2.394 12.891  20.409 -11.266 -10.893   2.361 43.9510 
4FGL J0354.7+8009 S5 0346+80                0.223 2.286  9.866  20.090 -12.312 -12.413   0.792 43.8570 
4FGL J0359.4-2616 PKS 0357-264              1.470 2.136 12.876  22.232 -12.354 -12.217   1.371 45.5140 
4FGL J0402.0-2616 PKS 0359-264              1.920 2.165 13.852  21.143 -12.113 -11.159   8.992 46.4970 
4FGL J0403.5-2437 TXS 0401-248              0.598 2.404 12.697  22.132 -11.738 -11.932   0.640 44.5630 
4FGL J0407.5+0741 TXS 0404+075              1.133 2.286 12.659  21.948 -11.639 -11.712   0.845 45.3900 
4FGL J0422.3+1951 MS 0419.3+1943            0.512 2.065 13.532  19.067 -12.270 -11.678   3.910 44.9070 
4FGL J0423.9+4150 4C +41.11                 0.160 1.929 13.342  35.475 -12.612  -8.759         44.5400 
4FGL J0424.7+0036 PKS 0422+00               0.310 2.184 14.138  21.821 -10.873 -11.309   0.366 44.8850 
4FGL J0424.9-5331 PMN J0425-5331            0.390 2.255 14.310  21.423 -11.358 -11.439   0.831 44.7830 
4FGL J0428.6-3756 PKS 0426-380              1.110 2.099 12.547  23.746 -11.004 -10.576   2.677 47.1670 
4FGL J0433.6+2905 MG2 J043337+2905          0.970 2.094 13.727  23.207 -12.080 -11.299   6.037 46.1090 
4FGL J0438.9-4521 PKS 0437-454              0.970 2.401 12.883  21.356 -12.003 -11.509   3.120 45.4580 
4FGL J0502.5+1340 PKS 0459+135              0.350 2.257 12.703  21.717 -11.587 -12.024   0.366 44.2690 
4FGL J0505.6-1558 TXS 0503-160              0.350 2.080 15.620  36.822 -12.156  -8.993         43.9760 
4FGL J0516.7-6207 PKS 0516-621              1.300 2.162 13.352  22.210 -11.572 -11.360   1.628 46.4270 
4FGL J0521.6+0103 NVSS J052140+010257       1.496 1.964 13.658  24.742 -12.365 -12.058   2.028 45.5380 
4FGL J0525.8-0052 PMN J0525-0051            1.200 2.073 13.293  23.829 -11.900 -12.088   0.648 45.7550 
4FGL J0538.8-4405 PKS 0537-441              0.890 2.106 13.226  23.215 -10.536 -10.599   0.865 46.9790 
4FGL J0556.2-4352 SUMSS J055618-435146      0.239 2.086 13.397  24.234 -11.929 -12.251   0.476 43.9340 
4FGL J0558.8-7459 PKS 0600-749              1.540 2.042 13.130  22.564 -11.499 -11.936   0.366 45.9910 
4FGL J0601.0+3838 B2 0557+38                0.160 1.965 11.679         -11.182                         
4FGL J0607.4+4739 TXS 0603+476              0.540 2.038 13.153  22.978 -10.929 -11.304   0.422 45.6330 
4FGL J0610.1-1848 PMN J0610-1847            0.640 2.363 13.127  21.077 -11.588 -11.616   0.938 44.8910 
4FGL J0617.2+5701 87GB 061258.1+570222      0.640 2.080 14.546  27.561 -11.831 -10.830  10.009 45.3340 
4FGL J0625.3+4439 GB6 J0625+4440            0.640 2.112 15.328  53.717 -11.953  -3.932         45.0540 
4FGL J0628.8-6250 PKS 0628-627              0.640 2.146 11.273  24.486 -11.502 -10.951   3.555 44.9730 
4FGL J0629.3-1959 PKS 0627-199              1.724 2.204 12.671  21.835 -11.447 -11.214   1.714 46.7750 
4FGL J0654.7+4246 B3 0651+428               0.126 2.076 14.468  24.350 -11.499 -12.131   0.234 43.3780 
4FGL J0702.7-1951 PMN J0702-1951            0.100 2.130                                                
4FGL J0703.2-3914 1RXS J070312.7-391417     4.000 2.083 14.313  22.180 -11.705 -11.792   0.818 47.0600 
4FGL J0706.9+6109 TXS 0702+612              4.000 2.434 13.998  24.178 -12.185 -13.204   0.096 46.3960 
4FGL J0710.9+4733 S4 0707+47                1.292 2.611 13.189  20.821 -11.811 -11.332   3.013 45.4890 
4FGL J0712.7+5033 GB6 J0712+5033            0.502 2.169 13.506  22.339 -11.568 -11.589   0.953 45.1260 
4FGL J0738.1+1742 PKS 0735+17               0.424 2.033 13.977  23.884 -11.009 -10.994   1.034 45.6960 
4FGL J0743.1+1713 TXS 0740+173              0.000 2.228 13.153  23.898 -11.887 -12.293   0.393 38.0160 
4FGL J0747.3-3310 TXS 0745-330              0.930 2.297                                                
4FGL J0753.0+5353 4C +54.15                 0.200 2.172 13.725  22.100 -11.819 -11.673   1.400 44.2420 
4FGL J0754.4-1148 TXS 0752-116              0.740 2.138                                                
4FGL J0754.7+4823 GB1 0751+485              0.377 2.097 13.367  21.999 -11.193 -11.447   0.557 44.9350 
4FGL J0757.1+0956 PKS 0754+100              0.266 2.174 14.037  21.391 -10.968 -11.423   0.351 44.6330 
4FGL J0758.9+2703 SDSS J075846.99+270515.5  0.099 2.126 14.799  22.300 -11.578 -11.968   0.408 43.3280 
4FGL J0800.9+4401 B3 0757+441               0.000 2.166 13.118  23.038 -12.035 -12.109   0.843 38.1260 
4FGL J0805.9+3834 NVSS J080551+383538       2.141 2.148 13.575  23.318 -12.139 -12.381   0.573 45.9180 
4FGL J0811.4+0146 OJ 014                    1.148 2.105 12.987  22.877 -11.635 -11.280   2.267 46.3690 
4FGL J0814.6+6430 GB6 J0814+6431            1.148 2.244 13.353  21.064 -10.295 -11.658   0.043 46.1130 
4FGL J0817.8-0934 TXS 0815-094              0.970 2.075 13.556  23.804 -11.528 -11.703   0.668 45.7560 
4FGL J0818.2+4222 S4 0814+42                0.530 2.117 12.904  22.656 -11.465 -11.000   2.916 45.7860 
4FGL J0819.0+2746 5C 07.119                 0.081 2.179 13.213  22.465 -11.862 -12.187   0.473 42.8490 
4FGL J0820.3+3639 MG2 J082018+3640          0.393 2.245 14.316  21.899 -11.953 -12.011   0.876 44.2750 
4FGL J0825.8+0309 PKS 0823+033              0.506 2.218 12.749  21.245 -11.257 -11.737   0.331 44.8500 
4FGL J0825.9-2230 PKS 0823-223              0.910 1.993 14.127  23.952 -11.027 -11.084   0.877 46.3360 
4FGL J0829.7+5105 GB6 J0829+5108            3.354 2.119 13.495  24.900 -12.278 -12.624   0.451 46.2160 
4FGL J0831.8+0429 PKS 0829+046              0.174 2.279 13.596  21.483 -10.670 -10.958   0.515 44.3180 
4FGL J0832.4+4912 OJ 448                    0.548 2.446 13.101  21.262 -11.712 -11.776   0.863 44.4830 
4FGL J0834.6+4402 B3 0831+442               1.199 2.289 13.651  22.732 -11.737 -12.042   0.495 45.4790 
4FGL J0839.4+1803 TXS 0836+182              1.156 2.318 13.850  23.000 -11.710 -12.207   0.318 45.2540 
4FGL J0839.7+3540 NVSS J083943+354001      -0.003 1.952 14.387  24.389 -11.934 -12.131   0.636 40.1230 
4FGL J0844.2+5312 NVSS J084411+531250       0.003 2.055 14.463  22.599 -11.880 -11.884   0.990 40.3820 
4FGL J0844.9-5458 PMN J0845-5458            0.790 2.121                                                
4FGL J0847.9-0702 TXS 0845-068              0.003 2.205 13.025  20.304 -11.376 -12.560   0.066 40.0960 
4FGL J0850.0+4855 GB6 J0850+4855            0.310 2.227                                                
4FGL J0851.5+5528 GB6 J0851+5528            0.003 2.228 13.600  21.919 -12.046 -12.555   0.310 40.1560 
4FGL J0854.8+2006 OJ 287                    0.306 2.233 13.859  22.247 -10.470 -10.956   0.327 45.5870 
4FGL J0856.6-1105 PMN J0856-1105            0.306 2.065 15.731  26.164 -11.532  -9.832  50.193 44.9060 
4FGL J0901.2+6742 TXS 0856+679              0.306 2.652 15.399  10.635 -11.957  -9.144 649.562 44.5680 
4FGL J0909.6+0159 PKS 0907+022              1.601 2.203 14.363  22.041 -11.934 -11.420   3.270 46.1660 
4FGL J0910.8+3859 FBQS J091052.0+390202     0.199 2.045 14.667  23.105 -11.770 -12.266   0.319 43.6940 
4FGL J0925.7+3126 B2 0922+31B               1.010 2.156 13.072  22.200 -11.991 -12.242   0.562 45.1750 
4FGL J0926.4+5412 NVSS J092638+541126       1.046 1.928 13.728  24.114 -12.170 -12.563   0.405 45.0090 
4FGL J0929.3+5014 GB6 J0929+5013            0.370 2.100 14.526  23.587 -11.494 -11.655   0.690 44.8380 
4FGL J0930.3+8612 S5 0916+864               0.370 2.219 10.903  27.624 -11.545 -14.392   0.001 44.4570 
4FGL J0930.7+3502 B2 0927+35                1.049 2.234 13.247  20.455 -12.214  -9.744 294.684 45.5520 
4FGL J0934.3+3926 GB6 J0934+3926            0.236 2.540 12.700  21.629 -12.045 -11.875   1.480 43.7610 
4FGL J0941.9+2724 GB6 J0941+2721            0.631 2.413 13.279  23.903 -12.274 -12.082   1.555 44.6230 
4FGL J0942.3-0800 PMN J0942-0800            0.631 2.143 12.397  31.422 -11.645  32.682         44.8480 
4FGL J0945.7+5759 GB6 J0945+5757            0.229 2.153 14.446  21.922 -11.615 -12.053   0.365 43.8610 
4FGL J0947.6+2215 TXS 0944+225              0.000 2.170 13.269  22.224 -11.942 -12.386   0.360 36.6840 
4FGL J0950.2+0615 GB6 J0950+0615            0.833 2.020 13.544  24.105 -12.012 -11.687   2.114 45.6750 
4FGL J0950.2+4553 RX J0950.2+4553           0.399 1.995 14.754  24.289 -12.014 -11.941   1.184 44.5610 
4FGL J0958.7+6534 S4 0954+65                0.368 2.209 12.931  21.491 -10.764 -10.932   0.679 45.6980 
4FGL J1001.1+2911 GB6 J1001+2911            0.558 2.225 13.096  21.201 -11.478 -11.639   0.690 44.9400 
4FGL J1003.6+2605 PKS 1000+26               0.929 2.259 12.900  20.293 -12.321 -11.706   4.117 45.0120 
4FGL J1008.0+0620 MG1 J100800+0621          0.650 2.172 13.884  22.357 -11.381 -11.683   0.499 45.2690 
4FGL J1012.3+0629 NRAO 350                  0.727 2.090 14.316  22.486 -11.774 -11.781   0.983 45.3440 
4FGL J1018.1+1905 NVSS J101808+190614       0.239 2.005 13.974  24.079 -12.358 -12.198   1.443 43.8170 
4FGL J1019.7+6321 GB6 J1019+6319            1.442 2.218 13.282  23.250 -11.635 -12.097   0.346 45.6800 
4FGL J1022.4-4231 PMN J1022-4232            1.442 2.163 12.517  26.031 -11.660 -14.858   0.001 45.4760 
4FGL J1024.8+2332 MG2 J102456+2332          0.165 2.456 13.273  21.036 -11.171 -11.658   0.326 43.3160 
4FGL J1032.7+6624 2MASS J10323905+6623234  -0.003 2.086 13.731  22.429 -12.233 -12.293   0.872 39.7850 
4FGL J1035.6+4409 7C 1032+4424              0.444 2.400 13.407  19.669 -12.400 -11.835   3.679 44.0170 
4FGL J1040.5+0617 GB6 J1040+0617            2.053 2.267 13.448  22.082 -11.905 -11.450   2.851 46.6250 
4FGL J1058.4+0133 4C +01.28                 0.894 2.236 12.764  22.134 -10.773 -10.869   0.802 46.6510 
4FGL J1058.6+2817 GB6 J1058+2817            0.479 2.225 13.887  21.310 -12.102 -11.956   1.401 44.4710 
4FGL J1058.6-8003 PKS 1057-79               0.581 2.238 12.968  21.325 -11.274 -11.108   1.466 45.3440 
4FGL J1059.2-1134 PKS B1056-113             0.581 2.138 16.196  27.696 -10.762 -11.454   0.203 45.5090 
4FGL J1101.4+4108 RX J1101.3+4108          -0.002 1.769 15.807  25.906 -12.020 -12.085   0.860 39.8840 
4FGL J1103.9-5357 PMN J1103-5356            0.410 2.213                                                
4FGL J1105.8+3944 GB6 J1105+3946            0.099 2.099 12.664  24.119 -12.054 -12.465   0.388 42.8080 
4FGL J1128.8+3757 NVSS J112903+375655       4.090 2.316 13.571  22.115 -12.253 -11.930   2.102 46.8910 
4FGL J1129.1+3703 CRATES J112916+370317     0.445 2.140 13.556  23.180 -12.096 -12.174   0.835 44.4880 
4FGL J1135.1+3014 CRATES J113514+301001     4.090 2.317 12.928  20.933 -12.356 -10.966  24.549 47.4500 
4FGL J1136.8+2550 RX J1136.8+2551           0.154 1.860 15.172  24.869 -11.625 -12.276   0.223 43.3510 
4FGL J1138.2+4115 NVSS J113812+411353       0.574 2.040 13.267  24.430 -12.189 -12.530   0.457 44.2770 
4FGL J1142.0+1548 MG1 J114208+1547          0.299 2.336 12.917  22.540 -12.033 -11.865   1.474 44.2990 
4FGL J1143.1+6122 GB6 J1143+6122           -0.003 2.073 14.466  22.131 -11.682 -11.975   0.509 40.1210 
4FGL J1147.0-3812 PKS 1144-379              1.049 2.244 12.901  22.013 -11.399 -11.287   1.295 45.9500 
4FGL J1148.6+1841 TXS 1146+189              1.256 2.572 13.057  23.243 -12.110 -12.042   1.170 45.7310 
4FGL J1151.5-1347 PMN J1151-1347            0.838 2.019 13.219  25.004 -11.980 -11.988   0.981 45.2240 
4FGL J1153.7+3822 B3 1151+386               0.410 2.003 14.454  20.654 -12.105 -11.663   2.772 44.0450 
4FGL J1154.1-3243 PKS 1151-324              0.239 2.080 12.648  22.696 -11.841 -11.790   1.123 44.5550 
4FGL J1201.7+1429 OM 198                    1.438 2.411 12.893  22.960 -11.944 -12.238   0.508 45.5210 
4FGL J1203.1+6031 SBS 1200+608              0.065 2.096 14.197  22.507 -11.027 -11.827   0.158 42.9510 
4FGL J1207.7-2229 NVSS J120736-223036       0.414 2.056 16.509  18.328 -11.740  -2.159         45.2340 
4FGL J1209.4+4118 B3 1206+416               0.377 1.906 14.637  21.479 -11.668 -11.886   0.605 44.7210 
4FGL J1215.1+0731 1ES 1212+078              0.377 1.750 23.694          -7.608                         
4FGL J1218.0-0028 PKS 1215-002              0.419 2.312 13.415  20.889 -11.303 -11.573   0.537 44.4330 
4FGL J1218.5-0119 PKS 1216-010              1.272 2.098 16.007  22.548 -11.140 -11.515   0.422 46.0410 
4FGL J1220.1+3432 GB2 1217+348              1.272 2.070 11.696  27.817 -12.883 -12.515   2.332 45.4490 
4FGL J1223.3+1213 MG1 J122332+1208          1.272 2.486  8.704  17.378 -12.940 -12.268   4.698         
4FGL J1223.8+8039 S5 1221+80                0.473 2.291 12.372  21.687 -11.440 -11.507   0.858 44.8830 
4FGL J1224.9+4334 B3 1222+438               1.075 2.467 12.695  22.984 -12.127 -11.576   3.562 45.7380 
4FGL J1226.8-1329 PMN J1226-1328            0.456 1.965 12.940  23.245 -11.791 -11.888   0.801 44.8550 
4FGL J1227.1-4437 PKS 1224-443              0.110 1.755 12.792  27.361 -12.154 -11.740   2.594 43.2980 
4FGL J1238.3-1959 PMN J1238-1959            0.110 2.144 15.313  31.681 -11.310 -10.281  10.698 43.2460 
4FGL J1246.3+0112 PMN J1246+0113            0.387 2.090 12.942  23.476 -12.219 -12.339   0.757 44.2970 
4FGL J1250.6+0217 PKS 1247+025              0.954 2.003 12.665  23.092 -12.063 -12.123   0.872 45.2980 
4FGL J1253.2+5301 S4 1250+53                0.148 2.028 13.980  23.360 -11.327 -11.263   1.157 44.5090 
4FGL J1253.8+6242 1RXS J125400.1+624303     3.293 1.980 12.157 201.653 -11.279  74.378         45.8140 
4FGL J1254.9-4426 PKS 1252-441              0.041 2.427 13.771  23.290 -11.780 -11.910   0.742 42.1820 
4FGL J1259.1-2311 PKS B1256-229             0.481 2.068 12.846  23.607 -11.325 -11.909   0.261 44.9320 
4FGL J1259.7-3223 LEDA 4075145              0.014 2.398 14.176  22.477 -11.713 -11.693   1.047 41.3300 
4FGL J1301.6+4056 RX J1301.7+4056           0.014 1.984 11.324         -11.849                         
4FGL J1303.0+2434 MG2 J130304+2434          0.993 2.186 13.667  21.831 -12.046 -11.230   6.538 45.9530 
4FGL J1304.0+3704 WISE J130407.31+370908.1  0.940 2.479 12.979  23.349 -11.876 -12.217   0.456 45.0230 
4FGL J1305.6+7853 S5 1304+791                     2.244                                                
4FGL J1309.7+1153 4C +12.46                 1.453 2.167 13.107  21.585 -11.725 -11.744   0.959 45.9320 
4FGL J1311.8+3954 FIRST J131146.0+395317    0.159 1.815 13.686  24.409 -12.350 -12.460   0.776 43.1350 
4FGL J1326.8-5256 PMN J1326-5256            1.340 2.285                                                
4FGL J1330.4+3157 MG2 J132953+3153          0.239 2.479 13.118  23.754 -12.068 -12.409   0.456 43.3960 
4FGL J1331.2-1325 PMN J1331-1326            0.250 2.609 13.218  23.644 -12.130 -11.782   2.231 43.9270 
4FGL J1331.6+1711 TXS 1331+170              0.340 2.309                                                
4FGL J1353.0-4413 PKS 1349-439              0.050 2.221 13.239  22.859 -11.491 -11.769   0.527 42.7170 
4FGL J1353.3+1434 OP 186                    0.808 2.278 13.460  21.630 -12.031 -11.764   1.849 45.1880 
4FGL J1404.8+6554 NVSS J140450+655428       0.363 1.865 15.698  24.107 -11.937 -12.164   0.593 44.3960 
4FGL J1410.1+0202 PKS 1407+022              0.180 2.307 13.209  23.236 -11.556 -11.721   0.684 43.6100 
4FGL J1415.5+4830 GB6 B1413+4844            0.496 1.969                                                
4FGL J1419.8+5423 OQ 530                    0.152 2.350 13.826  21.402 -10.859 -11.351   0.322 43.8060 
4FGL J1424.2+0433 TXS 1421+048              0.666 2.209 13.760  23.835 -11.644 -11.845   0.630 45.0590 
4FGL J1427.6-3305 PKS 1424-328              0.239 2.285 12.904  21.488 -11.184 -11.240   0.880 44.3950 
4FGL J1431.1-3120 PKS 1428-311              0.666 1.952 13.088  24.455 -11.424 -11.928   0.313 45.1190 
4FGL J1435.5+2021 TXS 1433+205              0.748 2.176 13.402  21.793 -11.780 -11.904   0.751 45.1330 
4FGL J1439.7+4958 GB6 J1439+4958            0.174 2.328 13.137  21.322 -11.630 -11.605   1.058 43.6610 
4FGL J1440.0-1530 PKS 1437-153              0.636 2.191 12.987  21.752 -11.970 -11.728   1.745 44.9870 
4FGL J1445.9-1626 PKS B1443-162             0.636 2.497 11.049         -11.074                         
4FGL J1450.8+5201 SDSS J145059.99+520111.7  2.474 2.187 13.882  22.363 -12.130 -11.775   2.264 46.5890 
4FGL J1451.4+6355 RX J1451.4+6354           0.650 1.805 19.706         -10.293                         
4FGL J1454.7+5237 87GB 145311.3+524904      0.067 2.197 13.022  22.049 -12.326 -12.494   0.678 42.1990 
4FGL J1456.0+5051 RGB J1456+508             0.480 2.057 12.524  24.600 -12.293 -12.173   1.319 43.9420 
4FGL J1458.6+3722 B3 1456+375               0.333 2.158 13.866  23.096 -11.957 -12.193   0.581 44.1050 
4FGL J1500.7+4752 TXS 1459+480              1.059 2.409 12.752  23.750 -11.766 -12.161   0.403 45.0650 
4FGL J1503.5+4759 TXS 1501+481              0.345 2.179 15.114  20.828 -11.682 -11.636   1.112 44.3190 
4FGL J1505.0-3433 PMN J1505-3432            0.239 2.254 12.721  21.506 -11.874 -11.824   1.120 44.0480 
4FGL J1516.8+3651 MG2 J151646+3650          0.345 2.181 10.780         -12.693                         
4FGL J1516.9+1934 PKS 1514+197              1.070 2.505 12.971  20.798 -11.415 -11.394   1.050 45.0930 
4FGL J1517.7-2422 AP Librae                 0.049 2.122 13.925  22.387 -10.560 -10.888   0.470 44.0550 
4FGL J1520.4+5546 SDSS J152034.98+554256.9 -0.003 2.244 13.963  20.523 -11.974 -11.954   1.049 39.7330 
4FGL J1522.6-2730 PKS 1519-273              1.297 2.189 12.440  21.980 -11.453 -11.241   1.629 46.2540 
4FGL J1523.2+0533 NVSS J152312+053357       0.176 1.949 12.137  22.183  -9.683   2.822         43.3890 
4FGL J1536.8-3155 PKS 1533-317              0.239 2.213 12.686  24.198 -12.149 -12.247   0.797 43.8830 
4FGL J1539.9+4220 87GB 153741.6+422719      0.263 2.371 14.047  22.912 -12.112 -12.291   0.662 43.3560 
4FGL J1540.7+1449 4C +14.60                 0.606 2.168 13.255  21.107 -11.639 -11.893   0.557 44.6420 
4FGL J1541.7+1413 WISE J154150.09+141437.6  0.223 1.927 14.185  24.484 -11.480 -12.076   0.253 43.7290 
4FGL J1546.5+1816 MG1 J154628+1817          1.005 2.277 13.274  23.818 -11.739 -12.342   0.249 45.5100 
4FGL J1549.6+1710 MG1 J154930+1708          2.625 1.898 13.279  24.189 -12.361 -12.435   0.843 45.8700 
4FGL J1552.0+0850 TXS 1549+089              1.015 2.054 13.021  22.303 -11.314 -12.058   0.180 45.2740 
4FGL J1557.5-7040 PKS 1552-705              1.015 2.113 12.028  20.859 -11.679 -11.904   0.596 45.6030 
4FGL J1558.8+5625 TXS 1557+565              0.300 2.116 13.812  22.137 -11.501 -11.535   0.925 44.5960 
4FGL J1603.8+1104 MG1 J160340+1106          0.143 2.185 13.134  24.215 -11.269 -12.466   0.064 43.3400 
4FGL J1604.5-4441 PMN J1604-4441            1.120 2.415                                                
4FGL J1607.0+1550 4C +15.54                 0.497 2.259 12.980  21.666 -11.779 -11.124   4.520 45.1680 
4FGL J1616.7+4107 B3 1615+412               0.267 2.361 14.254  21.092 -11.807 -12.062   0.555 43.4780 
4FGL J1624.6+5651 SBS 1623+569             -0.003 2.246 13.607  24.360 -11.693 -12.019   0.472 39.6240 
4FGL J1628.6+7706 6C B163030.4+771303       0.400 2.048 13.583  22.624 -12.060 -11.908   1.417 44.5230 
4FGL J1641.9-0621 TXS 1639-062              1.514 2.342 12.377  21.725 -10.769 -11.430   0.218 46.1350 
4FGL J1643.0+3223 NVSS J164301+322104       0.371 2.457 13.788  22.063 -12.147 -12.092   1.137 43.7880 
4FGL J1647.5+4950 SBS 1646+499              0.048 2.398 13.694  20.971 -10.969 -11.092   0.754 42.7540 
4FGL J1701.3+3956 B3 1659+399               0.507 2.294 13.797  23.386 -11.414 -12.253   0.145 44.3630 
4FGL J1702.2+2642 MG2 J170210+2643          0.507 2.132 14.085         -11.443                         
4FGL J1704.2+1234 NVSS J170409+123421       0.452 2.461 13.892  20.617 -11.969 -10.609  22.903 44.5800 
4FGL J1717.5-3342 TXS 1714-336              0.610 2.502                                                
4FGL J1717.5-8114 1RXS J171712.6-811501     0.065 2.138 13.810  20.139 -11.625 -11.455   1.481 42.7050 
4FGL J1719.2+1745 PKS 1717+177              0.137 2.046 13.142  22.417 -11.514 -11.467   1.116 44.1430 
4FGL J1740.6+5346 87GB 173932.3+534742      0.435 2.140 13.882         -11.518                         
4FGL J1742.5+5944 RGB J1742+597             0.415 2.170 14.171  21.809 -11.594 -11.892   0.504 44.4360 
4FGL J1745.4-0753 TXS 1742-078              0.239 2.062 11.900         -11.334                         
4FGL J1749.0+4321 B3 1747+433               0.215 2.065 13.423  22.447 -11.751 -11.641   1.288 44.2820 
4FGL J1751.5+0938 OT 081                    0.322 2.256 12.997  21.379 -10.722 -10.712   1.023 45.6960 
4FGL J1800.6+7828 S5 1803+784               0.680 2.210 13.060  22.139 -10.636 -10.819   0.656 46.3910 
4FGL J1806.8+6949 3C 371                    0.050 2.286 13.877  21.713 -10.483 -11.122   0.230 43.2930 
4FGL J1807.9+4650 RGB J1808+468             0.450 1.844 14.148  20.245 -11.947 -11.720   1.687 44.3390 
4FGL J1813.6+0614 TXS 1811+062              0.700 2.058 13.324  23.963 -11.676 -11.839   0.687 45.4150 
4FGL J1824.1+5651 4C +56.27                 0.664 2.389 13.151  21.466 -11.388 -11.198   1.550 45.3570 
4FGL J1849.4+2745 MG2 J184929+2748          0.239 2.329 12.943  23.261 -11.716 -12.085   0.428 43.8550 
4FGL J1849.4-4313 PMN J1849-4314            0.664 2.237 11.642         -10.047                         
4FGL J1903.2+5540 TXS 1902+556              0.580 1.948 14.464  24.241 -11.265 -11.128   1.373 45.8810 
4FGL J1918.2-4111 PMN J1918-4111            1.590 1.939 14.258  24.027 -11.671 -11.294   2.382 46.7620 
4FGL J1925.8-2220 TXS 1922-224              0.239 1.729 14.533         -12.264                         
4FGL J1927.5+6117 S4 1926+61                0.473 2.126 13.150  22.066 -11.300 -11.692   0.405 44.8730 
4FGL J1942.8-3512 1RXS J194306.8-351001     0.049 2.408 13.800  20.753 -11.687 -11.735   0.896 42.4510 
4FGL J1954.6-1122 TXS 1951-115              0.683 2.415 13.062  21.600 -11.810 -11.260   3.543 45.3070 
4FGL J2005.5+7752 S5 2007+77                0.342 2.230 13.211  21.736 -10.951 -11.077   0.749 45.6020 
4FGL J2010.0+7229 4C +72.28                 0.239 2.292 12.844  21.727 -11.756 -11.231   3.346 44.4620 
4FGL J2012.2-1646 PMN J2012-1646            0.239 2.697 13.135  21.668 -12.394 -10.984  25.687 43.6360 
4FGL J2015.2-0137 PKS 2012-017              0.940 2.237 13.467  21.784 -11.538 -11.473   1.161 45.6550 
4FGL J2017.5-3753 PKS 2014-380              0.598 2.096 12.698  24.397 -12.372 -12.268   1.270 44.5090 
4FGL J2022.5+7612 S5 2023+760               0.594 2.275 12.887  21.227 -10.734 -11.276   0.287 45.2540 
4FGL J2029.5+4925 GB6 B2028+4916                  2.440                                                
4FGL J2032.0+1219 PKS 2029+121              1.215 2.410 12.595  21.449 -11.623 -11.535   1.225 45.5370 
4FGL J2039.0-1046 TXS 2036-109              0.480 2.088 13.371  23.299 -11.397 -11.584   0.649 45.3030 
4FGL J2050.0+0408 PKS 2047+039              0.470 2.217 13.053  22.096 -11.693 -11.735   0.907 44.8230 
4FGL J2054.8+0015 RGB J2054+002             0.151 1.916 14.279  18.321 -11.800 -11.927   0.747 43.5030 
4FGL J2056.7-3209 PKS 2053-323              0.239 2.608 12.028         -10.577                         
4FGL J2115.9-0113 NVSS J211603-010828       0.305 2.213 14.106  21.320 -11.930 -11.869   1.151 44.2760 
4FGL J2134.2-0154 PKS 2131-021              1.285 2.300 12.739  21.459 -11.276 -11.395   0.760 45.9100 
4FGL J2145.7+0718 MS 2143.4+0704            0.237 2.159 14.465  19.875 -11.937 -11.277   4.567 43.8460 
4FGL J2149.6+0323 PKS B2147+031             0.237 2.191 11.500  33.931 -11.673  -8.422         43.9230 
4FGL J2152.5+1737 S3 2150+17                0.870 2.083 12.706  21.374 -11.363 -11.984   0.240 44.9100 
4FGL J2200.1+2138 TXS 2157+213              0.770 1.990 13.146  23.179 -11.876 -12.061   0.653 45.1760 
4FGL J2200.3+1029 TXS 2157+102              0.770 2.501 12.395  19.229 -12.256 -11.299   9.063 45.1990 
4FGL J2202.7+4216 BL Lac                    0.067 2.233 13.110  21.828 -10.205 -10.320   0.767 44.7310 
4FGL J2206.8-0032 PMN J2206-0031            1.053 2.255 12.998  22.083 -11.858 -11.781   1.193 45.4530 
4FGL J2212.6+2800 MG3 J221240+2759          1.053 2.099 14.518  16.623 -12.496  -1.075         49.8980 
4FGL J2216.9+2421 B2 2214+24B               0.505 2.289 13.092  21.471 -11.346 -11.597   0.561 44.8240 
4FGL J2223.3+0102 SDSS J222329.56+010226.6  0.567 1.946 14.594  24.440 -12.125 -12.328   0.628 44.5690 
4FGL J2224.0-1127 PKS 2221-116              0.115 2.097 13.229  21.488 -12.042 -12.004   1.091 43.0440 
4FGL J2225.5-1114 PKS 2223-114              0.997 2.211 13.035  23.302 -11.984 -12.158   0.669 46.0010 
4FGL J2234.1-2656 PMN J2234-2656            0.997 2.092 14.052  44.393 -11.503 242.407         45.2620 
4FGL J2236.2-1706 PKS 2233-173              0.647 2.240 13.206  23.729 -11.903 -12.196   0.510 44.8170 
4FGL J2236.5-1433 PKS 2233-148              0.325 2.146 12.923  21.776 -11.049 -10.737   2.047 45.7470 
4FGL J2241.2+4120 B3 2238+410               0.726 2.218 13.085  21.836 -11.727 -11.883   0.698 45.0950 
4FGL J2243.4-2544 PKS 2240-260              0.774 2.120 13.245  22.336 -11.384 -11.505   0.756 45.5660 
4FGL J2247.4-0001 PKS 2244-002              0.108 2.074 13.153  23.404 -11.649 -12.034   0.412 43.4630 
4FGL J2250.7-2806 PMN J2250-2806            0.525 2.182 13.418  22.070 -11.757 -11.064   4.934 46.1240 
4FGL J2255.2+2411 MG3 J225517+2409          1.370 2.102 14.385  23.002 -11.735 -11.656   1.200 45.9940 
4FGL J2256.6-2011 PKS 2254-204              0.650 2.119 13.491  22.083 -11.483 -11.679   0.637 45.2110 
4FGL J2257.5+0748 OY 91                     0.191 2.303 13.904  20.656 -11.347 -11.983   0.231 43.2510 
4FGL J2307.6+1451 MG1 J230734+1449          0.503 2.157 12.897  23.292 -11.801 -12.040   0.577 44.7690 
4FGL J2311.0+0205 NVSS J231101+020504       0.503 2.198 14.434  27.570 -11.555 -15.032   0.000 44.6900 
4FGL J2315.6-5018 PKS 2312-505              0.808 2.385 13.125  21.527 -11.489 -11.756   0.541 45.2130 
4FGL J2325.2+3957 B3 2322+396               0.808 2.086 13.627  23.947 -11.545 -10.921   4.205 45.6910 
4FGL J2330.6-3726 PKS 2327-376              0.278 2.491 13.218  20.923 -11.546 -11.923   0.419 43.8770 
4FGL J2334.8+1432 NVSS J233453+143214       0.004 2.002 13.364  23.948 -11.841 -11.661   1.513 40.8340 
4FGL J2346.7+8008 WN B2344.2+7951           0.239 2.417 14.534  17.086 -11.553 -11.279   1.879 44.0690 
4FGL J2353.7-3037 PKS 2351-309              0.737 2.249 14.428  22.062 -11.848 -11.986   0.729 44.9450 
4FGL J2354.1+2720 NVSS J235402+272328       0.149 2.233 13.337  21.017 -12.133 -11.527   4.032 43.5390 
4FGL J2357.4-0152 PKS 2354-021              0.812 2.268 13.161  22.917 -12.074 -12.133   0.874 44.8960 
4FGL J2359.3-2049 TXS 2356-210              0.096 2.025 13.689  20.272 -11.635 -11.461   1.491 43.1080 


==> Table2.txt <==
Title:Discern Misclassified flat-spectrum radio quasars from low-frequency peaked BL Lacertae objects
Authors:S. Liang, W.G. Yang, Y.G. Zheng & S.J. Kang
Table:Logarithmic parabola fitting results for FSRQs
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label           Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---     4FGLname        4FGL name of sources
  19- 42 A24    ---     sourcename      the associated source name
  44- 48 F5.3   ---     redshift        the redshift
  50- 54 F5.3   ---     Gammagamma      the gamma-ray photon spectral index
  56- 61 F6.3   [Hz]    lognupeaksynLP  the Synchrotron radiation peak frequency
  63- 68 F6.3   [Hz]    lognupeakicLP   the Inverse Compton scattering peak frequency
  70- 76 F7.3   [erg    1/cm2           1/s] lognufupeaksynLP the Synchrotron radiation peak flow
  78- 84 F7.3   [erg    1/cm2           1/s] lognufupeakicLP the Inverse Compton scattering peak flow
  86- 92 F7.3   ---     CD              the Compton dominant parameter
  94-100 F7.4   [erg    1/s]            logLgamma gamma-ray luminosity
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
4FGL J0001.5+2113 TXS 2358+209             1.106 2.598 14.146 20.792 -11.912  -9.806 127.702 47.0220 
4FGL J0004.4-4737 PKS 0002-478             1.106 2.356 13.843 20.769 -11.426 -10.318  12.847 45.5260 
4FGL J0005.9+3824 S4 0003+38               1.106 2.632 12.679 20.629 -11.240 -10.355   7.666 44.9020 
4FGL J0010.6+2043 TXS 0007+205             1.106 2.145 12.882 20.244 -12.257 -11.863   2.481 45.1100 
4FGL J0010.6-3025 PKS 0008-307             1.190 2.363 13.001 20.881 -12.104 -11.359   5.559 45.2330 
4FGL J0011.4+0057 RX J0011.5+0058          1.491 2.266 13.022 21.113 -11.919 -11.219   5.020 45.5580 
4FGL J0013.6-0424 PKS 0011-046             1.075 2.351 12.888 20.622 -12.121 -11.134   9.718 45.4160 
4FGL J0016.2-0016 S3 0013-00               1.576 2.585 12.964 20.839 -12.200 -10.582  41.510 45.3980 
4FGL J0016.5+1702 GB6 J0015+1700           1.709 2.354 12.680 20.709 -12.096 -10.977  13.134 45.6550 
4FGL J0017.5-0514 PMN J0017-0512           0.227 2.554 13.854 20.730 -11.495  -9.809  48.556 43.9320 
4FGL J0019.6+7327 S5 0016+73               1.781 2.585 12.568 20.617 -11.267  -9.928  21.815 46.9900 
4FGL J0023.7+4457 B3 0020+446              1.062 2.387 12.666 21.386 -11.969 -11.558   2.581 45.3690 
4FGL J0024.7+0349 GB6 J0024+0349           0.545 2.342 12.592 23.735 -11.956 -11.959   0.994 44.9350 
4FGL J0025.2-2231 PMN J0025-2228           0.834 2.404 14.074 23.984 -12.142 -12.767   0.237 44.7950 
4FGL J0028.4+2001 TXS 0025+197             1.552 2.411 12.391 21.837 -12.025 -11.035   9.767 46.0080 
4FGL J0030.3-4224 PKS 0027-426             0.492 2.500 14.321 21.400 -11.466 -11.114   2.251 44.8500 
4FGL J0037.6+3653 4C +36.01                0.366 2.314 13.172 21.549 -12.034 -11.573   2.893 44.1460 
4FGL J0038.2-2459 PKS 0035-252             0.376 2.291 13.442 22.497 -11.480 -11.367   1.296 44.5640 
4FGL J0039.0-0946 TXS 0036-099             0.970 2.626 11.433 14.214 -12.526  -5.097                 
4FGL J0041.4+3800 B3 0038+377              1.246 2.011 25.999         -5.946                         
4FGL J0042.2+2319 PKS 0039+230             1.246 2.172 13.624        -13.797                         
4FGL J0043.8+3425 GB6 J0043+3426           0.966 1.854 13.372 24.511 -12.258 -11.376   7.624 46.0500 
4FGL J0044.2-8424 PKS 0044-84              1.035 2.634 12.614 22.968 -11.347 -11.918   0.268 45.2420 
4FGL J0047.9+2233 GB6 J0048+2234           1.161 2.534 13.637 20.882 -12.190 -10.533  45.375 46.1320 
4FGL J0050.0-5736 PKS 0047-579             1.797 2.610 13.312 20.753 -11.733 -10.557  15.011 46.2670 
4FGL J0050.4-0452 PKS 0047-051             0.920 2.365 13.832 21.740 -11.864 -11.532   2.149 45.5120 
4FGL J0051.1-0648 PKS 0048-071             1.975 2.187 12.339 20.985 -11.733 -10.983   5.629 46.7210 
4FGL J0051.5-4220 PKS 0048-427             1.749 2.656 11.868 22.793 -11.267 -11.605   0.459         
4FGL J0058.0-0539 PKS 0055-059             1.246 2.457 13.898        -13.577                         
4FGL J0058.4+3315 MG3 J005830+3311         1.369 2.325 12.936 20.971 -12.186 -10.944  17.468 46.0930 
4FGL J0059.2+0006 PKS 0056-00              0.719 2.348 13.500 20.501 -11.793 -11.057   5.451 44.8530 
4FGL J0101.8-7543 PKS 0101-76              1.017 2.900 12.556 20.137 -11.614 -12.152   0.290 44.5270 
4FGL J0102.4+4214 GB6 J0102+4214           0.874 2.637 12.632 20.860 -11.817 -10.392  26.576 45.2250 
4FGL J0102.8+5824 TXS 0059+581             0.644 2.214 12.608 21.853 -10.696 -10.911   0.609 45.9140 
4FGL J0104.8-2416 PKS 0102-245             1.747 2.545 12.658 20.933 -12.049 -11.015  10.814 46.0680 
4FGL J0108.1-0039 PKS 0105-008             1.375 2.620 12.785 20.597 -11.866 -10.651  16.402 45.7900 
4FGL J0108.6+0134 4C +01.02                2.099 2.275 12.423 21.573 -11.371 -10.294  11.946 47.5050 
4FGL J0109.7+6133 TXS 0106+612             0.783 2.558 12.576 21.029 -10.686  -9.984   5.030 45.9130 
4FGL J0112.0-6634 PKS 0110-668             1.189 2.688 12.632 20.385 -12.015 -10.759  18.036 44.9860 
4FGL J0112.1-0321 TXS 0110-037             0.772 2.356 12.675 20.455 -12.059 -10.842  16.484         
4FGL J0112.8+3208 4C +31.03                0.603 2.304 13.288 21.189 -11.319 -10.758   3.640 45.6150 
4FGL J0113.1-3553 PMN J0113-3551           1.220 2.320 12.801 20.705 -11.811 -10.502  20.359 45.8500 
4FGL J0113.4+4948 S4 0110+49               0.389 2.192 13.227 21.743 -11.450 -11.463   0.971 44.8170 
4FGL J0115.1-0129 PKS 0112-017             1.365 2.708 12.255 20.576 -11.822 -11.907   0.822 44.7480 
4FGL J0116.0-1136 PKS 0113-118             0.671 2.368 12.682 20.850 -11.413 -11.194   1.654 45.2610 
4FGL J0116.5-3046 PKS 0113-310             1.414 2.472 12.401 22.503 -12.228 -12.502   0.532         
4FGL J0117.8-2109 PKS 0115-214             1.490 2.336 12.865 23.311 -11.741 -11.452   1.945 46.6540 
4FGL J0118.9-2141 PKS 0116-219             1.161 2.247 12.713 21.970 -11.489 -11.093   2.489 46.3430 
4FGL J0125.7-0015 PKS 0122-005             2.279 2.977 12.321 20.556 -12.054 -10.587  29.321 45.9810 
4FGL J0126.0-2221 PKS 0123-226             0.720 2.533 12.822 20.661 -11.949 -10.646  20.069 44.8760 
4FGL J0128.5+4440 GB6 J0128+4439           0.228 1.962 12.885 23.709 -12.279 -11.929   2.240 43.9510 
4FGL J0129.8+1440 4C +14.06                1.631 2.716 12.167 20.549 -11.967 -11.419   3.532 45.5590 
4FGL J0132.7-1654 PKS 0130-17              1.020 2.317 13.210 21.046 -11.333 -10.477   7.164 46.1020 
4FGL J0134.3-3842 PMN J0134-3843           2.140 2.283 13.522 20.441 -12.054 -10.833  16.654 46.5610 
4FGL J0134.5+2637 RX J0134.4+2638          0.571 1.908 15.391 24.264 -11.551 -11.570   0.957 45.2700 
4FGL J0137.0+4751 OC 457                   0.859 2.191 12.517 21.474 -11.128 -10.865   1.835 46.2200 
4FGL J0137.6-2430 PKS 0135-247             0.838 2.386 12.724 20.590 -11.428 -10.475   8.970 45.4960 
4FGL J0145.0-2732 PKS 0142-278             1.160 2.472 12.594 20.616 -11.689  -9.985  50.612 46.1150 
4FGL J0152.2+2206 PKS 0149+21              1.320 2.647 12.469 20.740 -11.612 -10.793   6.601 45.7820 
4FGL J0157.7-4614 PMN J0157-4614           2.287 2.218 12.032 21.249 -11.639 -11.819   0.661 46.3580 
4FGL J0158.8+0101 GB6 J0158+0101           0.952 2.613 12.832 21.297 -12.252 -11.611   4.383 45.1220 
4FGL J0202.4+0849 TXS 0159+085             0.952 1.702 14.110        -12.653                         
4FGL J0202.6-0258 WISE J020239.94-030207.9 1.344 2.317 12.464 24.057 -12.134 -12.009   1.331 45.7130 
4FGL J0205.0-1700 PKS 0202-17              1.739 2.576 12.398 20.557 -11.784  -9.607 150.268 46.5330 
4FGL J0205.2+3212 B2 0202+31               1.466 2.643 12.368 21.073 -11.772 -11.186   3.861 45.8660 
4FGL J0206.0-0958 2MASS J02061590-0957174  0.166 1.710 13.405 20.622 -12.233 -11.716   3.293 43.2690 
4FGL J0206.4-1151 PMN J0206-1150           1.663 2.400 13.440 21.169 -11.885 -10.454  26.979 46.8490 
4FGL J0210.7-5101 PKS 0208-512             0.999 2.251 12.823 21.398 -11.155 -10.473   4.805 46.4120 
4FGL J0217.0-0821 PKS 0214-085             0.999 2.271 12.586 20.558 -11.769 -11.363   2.546 45.3520 
4FGL J0217.4+7352 S5 0212+73               2.367 2.928 11.940 20.456 -10.950 -10.196   5.676 46.5510 
4FGL J0217.8+0144 PKS 0215+015             1.720 2.138 13.233 21.339 -11.431 -10.949   3.037 46.8880 
4FGL J0220.2+3246 CRATES J022048+324116    1.620 2.489 12.934 20.480 -12.170 -10.580  38.828 45.6650 
4FGL J0221.1+3556 B2 0218+357              0.944 2.256 13.277 22.206 -11.581 -10.670   8.145 46.4660 
4FGL J0222.0-1616 PKS 0219-164             0.944 2.527 12.914        -11.885                         
4FGL J0223.0-3447 PKS 0220-349             1.490 2.342 12.298 20.226 -11.975 -11.877   1.253 45.4970 
4FGL J0224.2+0700 PKS 0221+067             0.511 2.524 12.421 20.332 -11.357 -10.904   2.839 44.0250 
4FGL J0224.9+1843 TXS 0222+185             2.690 2.697 12.174 19.825 -11.798 -10.805   9.841         
4FGL J0226.5+0938 NVSS J022634+093843      2.605 1.975 13.806 22.601 -12.087 -12.174   0.819 46.5010 
4FGL J0227.2+3928 B2 0224+39               1.571 2.837 12.380 22.006 -12.153 -11.636   3.290 45.7910 
4FGL J0228.0-3026 PKS 0225-306             0.644 2.268 13.011 24.734 -11.667 -13.814   0.007 44.4030 
4FGL J0228.3-5547 PKS 0226-559             2.464 2.289 13.192 21.828 -12.066 -10.972  12.415 46.7290 
4FGL J0228.7+6718 4C +67.05                0.783 2.574 12.801 20.664 -11.401 -10.794   4.047 45.2820 
4FGL J0229.5-3644 PKS 0227-369             2.115 2.469 12.209 20.928 -11.678 -11.081   3.953 46.4560 
4FGL J0230.8+4032 B3 0227+403              1.019 2.300 12.688 23.244 -11.861 -11.730   1.354 45.6060 
4FGL J0231.2-4745 PMN J0231-4746           0.765 2.778 12.658 21.094 -11.850 -11.266   3.834 44.8370 
4FGL J0231.8+1322 4C +13.14                2.059 2.713 12.219 20.677 -11.770 -10.759  10.267 46.6980 
4FGL J0236.8-6136 PKS 0235-618             0.467 2.244 13.134 21.129 -11.264 -11.191   1.185 45.1120 
4FGL J0237.8+2848 4C +28.07                1.213 2.273 12.584 21.749 -11.239 -10.390   7.069 46.9240 
4FGL J0239.7+0415 PKS 0237+040             0.976 2.763 12.540 20.441 -11.669  -9.944  53.145 45.6220 
4FGL J0242.3+1102 OD 166                   2.680 2.389 12.320 20.706 -11.833 -10.106  53.271 47.1940 
4FGL J0243.2-0550 PKS 0240-060             2.680 2.725 13.195        -12.231                         
4FGL J0245.4+2408 B2 0242+23               2.243 2.627 12.203 20.870 -11.964 -11.090   7.484 46.4650 
4FGL J0245.9-4650 PKS 0244-470             1.385 2.317 12.529 21.267 -11.316 -10.657   4.554 46.5690 
4FGL J0251.5-5958 PKS 0250-602             1.373 2.102 12.102 23.297 -11.791 -11.966   0.668 46.1710 
4FGL J0252.8-2219 PKS 0250-225             1.427 2.232 12.719 21.764 -11.950 -10.729  16.632 46.7500 
4FGL J0252.9+3834 B2 0249+38               1.122 2.484 12.378 22.561 -11.994 -11.711   1.918 45.3590 
4FGL J0253.2-5441 PKS 0252-549             0.539 2.438 12.895 20.680 -11.484 -11.318   1.464 44.5120 
4FGL J0253.5+3216 MG3 J025334+3217         0.539 2.153 12.218        -10.956                         
4FGL J0253.9+5103 TXS 0250+508             1.732 2.450 12.215 23.239 -12.163 -11.465   4.987 46.8130 
4FGL J0257.9-1215 PMN J0257-1211           1.390 2.664 12.538 20.597 -11.953  -9.469 305.039 46.3540 
4FGL J0259.4+0746 PKS 0256+075             0.893 2.151 12.665 22.501 -11.885 -11.485   2.514 45.7730 
4FGL J0259.5+1924 TXS 0256+192             0.545 2.240 13.719 20.937 -11.948 -11.984   0.922 44.5090 
4FGL J0301.6-7155 PKS 0301-721             0.823 2.618 12.565 20.794 -11.891 -10.690  15.882 45.1270 
4FGL J0303.3-7913 PMN J0303-7914           1.115 2.375 13.160 23.005 -12.123 -11.718   2.542 46.0630 
4FGL J0303.6-6211 PKS 0302-623             1.351 2.409 12.585 20.691 -11.611 -10.288  21.066 46.3660 
4FGL J0309.0+1029 PKS 0306+102             0.862 2.268 12.824 21.254 -11.237 -11.174   1.157 45.7860 
4FGL J0309.9-6058 PKS 0308-611             1.480 2.354 12.494 20.938 -11.619  -9.888  53.801 46.7870 
4FGL J0310.9+3815 B3 0307+380              0.816 2.312 12.878 20.423 -11.715 -10.775   8.717 45.5690 
4FGL J0312.8+0134 PKS 0310+013             0.664 2.399 12.906 20.953 -11.968 -10.818  14.129 45.3660 
4FGL J0314.6-6549 PKS 0313-660             0.636 2.359 12.701 20.158 -12.037 -11.788   1.774 44.4640 
4FGL J0315.9-1033 PKS 0313-107             1.565 2.405 12.123 20.710 -11.786  -9.449 217.362 46.9200 
4FGL J0317.7-2804 PKS 0315-282             1.167 2.125 12.149 23.581 -12.050 -12.468   0.382 45.4800 
4FGL J0325.0-2416 PKS 0323-244             1.161 2.489 12.201 24.085 -12.020 -12.745   0.189         
4FGL J0325.7+2225 TXS 0322+222             2.066 2.562 12.107 20.918 -11.020 -10.418   3.996 46.7810 
4FGL J0332.1-1123 1RXS J033223.2-111938    0.207 1.991 12.914 20.468 -11.458 -11.305   1.421 43.3340 
4FGL J0336.4+3224 NRAO 140                 1.258 2.757 12.655 20.206 -11.298 -10.347   8.938         
4FGL J0336.8-3612 PKS 0335-364             1.258 2.763 15.770 20.237 -10.713 -10.657   1.136 45.3830 
4FGL J0337.8-1157 PKS 0335-122             3.442 2.771 11.879 21.317 -11.582 -12.554   0.107 46.1160 
4FGL J0339.5-0146 PKS 0336-01              0.852 2.273 12.596 21.690 -11.269 -10.689   3.799 46.1440 
4FGL J0342.2+3858 GB6 J0342+3858           0.945 2.199 14.568 23.499 -11.809 -11.630   1.509 45.9120 
4FGL J0343.2-2529 PKS 0341-256             1.419 2.373 12.435 20.952 -12.014 -10.977  10.870 45.8940 
4FGL J0343.4+3621 OE 367                   1.484 2.229 12.084 23.217 -11.895 -11.628   1.850 46.4880 
4FGL J0347.0+4844 IVS B0343+485            1.732 2.462        22.845          -8.750         47.1430 
4FGL J0348.5-2749 PKS 0346-27              1.484 2.418 12.424 22.472 -11.801 -10.767  10.832 46.1810 
4FGL J0349.8-2103 PKS 0347-211             2.944 2.352 12.130 21.407 -11.818 -11.216   3.996 46.8020 
4FGL J0358.9+6004 TXS 0354+599             0.455 2.596 13.777 20.633 -10.947 -12.320   0.042 44.6510 
4FGL J0359.6+5057 NRAO 150                 1.520 2.641 12.106 20.754 -10.938  -9.879  11.441 46.7220 
4FGL J0401.7+2112 TXS 0358+210             0.834 2.410 13.620 21.709 -12.146 -11.640   3.210 45.2440 
4FGL J0402.1-3147 PKS 0400-319             1.288 2.496 13.015 20.729 -12.050 -10.694  22.671 45.9690 
4FGL J0403.3+2601 OF 200                   2.109 2.521 12.532 20.674 -12.193 -10.848  22.141 46.3970 
4FGL J0403.9-3605 PKS 0402-362             1.423 2.385 12.680 21.153 -10.875 -10.627   1.768 46.6100 
4FGL J0405.6-1308 PKS 0403-13              0.571 2.560 14.015 20.712 -11.492 -11.004   3.079 44.9090 
4FGL J0407.0-3826 PKS 0405-385             1.285 2.231 12.448 20.998 -11.586 -10.206  23.954 46.5450 
4FGL J0413.1-5332 PMN J0413-5332           1.027 2.315 12.389 22.167 -11.944 -12.223   0.525 45.2610 
4FGL J0416.2-4353 SUMSS J041613-435057     1.027 2.521        17.434         -10.093         44.7770 
4FGL J0416.5-1852 PKS 0414-189             1.536 2.362 12.622 21.933 -11.952 -11.744   1.613 45.9190 
4FGL J0422.1-0644 PMN J0422-0643           0.240 2.422 12.875 20.944 -11.412 -10.699   5.169 44.0770 
4FGL J0422.8+0225 PKS 0420+022             2.277 2.531 12.115 20.476 -11.997  -9.990 101.489         
4FGL J0423.3-0120 PKS 0420-01              0.916 2.244 13.942 21.389 -10.713 -10.802   0.815 46.2450 
4FGL J0429.3-4326 PKS 0427-435             1.423 2.331 12.174 21.240 -11.790 -12.428   0.230 44.6870 
4FGL J0433.6-6030 PKS 0432-606             0.930 2.350 13.111 20.885 -11.806 -10.529  18.917 45.6760 
4FGL J0438.4-1254 PKS 0436-129             1.277 2.468 12.730 20.809 -12.094 -11.062  10.749 45.7900 
4FGL J0440.3-4333 PKS 0438-43              2.863 2.256 12.016 20.637 -12.088 -10.142  88.438 46.6380 
4FGL J0442.6-0017 PKS 0440-00              0.844 2.359 13.034 21.341 -11.791 -10.508  19.197 46.0670 
4FGL J0445.1-6012 PMN J0444-6014           0.097 1.978 16.381 24.294 -11.387 -11.962   0.266 43.0540 
4FGL J0449.1+1121 PKS 0446+11              2.150 2.395 12.374 21.102 -11.263 -10.042  16.603 47.3980 
4FGL J0449.2+6329 S4 0444+63               0.781 2.398 12.385 21.575 -11.516 -11.612   0.801 45.5070 
4FGL J0449.6-8100 PKS 0454-81              0.444 2.303 12.430 20.485 -11.270 -11.784   0.306         
4FGL J0451.8-4651 PKS 0450-469             0.602 2.340 12.125 20.501 -11.853 -10.526  21.243 45.1970 
4FGL J0453.1-2806 PKS 0451-28              2.559 2.527 12.470 20.740 -11.515  -9.834  48.023 47.4540 
4FGL J0455.7-4617 PKS 0454-46              0.853 2.510 12.815 21.011 -11.617 -11.131   3.059 45.4730 
4FGL J0456.6-3136 PMN J0456-3135           0.865 2.412 13.079 21.188 -12.046 -11.476   3.711 45.0760 
4FGL J0457.0+0646 4C +06.21                0.405 2.466 12.561 20.484 -11.373 -11.091   1.913 44.1580 
4FGL J0457.0-2324 PKS 0454-234             1.003 2.098 12.575 22.379 -11.187 -10.428   5.743 46.9600 
4FGL J0501.2-0158 S3 0458-02               2.286 2.296 12.498 21.427 -11.363 -10.610   5.660 47.1950 
4FGL J0502.4+0609 PKS 0459+060             2.286 2.524 12.748        -12.045                         
4FGL J0503.1-6045 PKS 0503-608             1.037 2.872 12.153 20.334 -11.864 -11.419   2.788 44.8190 
4FGL J0505.3+0459 PKS 0502+049             0.954 2.294 12.519 21.000 -11.309 -10.022  19.332 46.3270 
4FGL J0505.8-0419 S3 0503-04               1.481 2.417 12.449 23.796 -12.068 -12.303   0.581 45.6480 
4FGL J0507.7-6104 PMN J0507-6104           1.089 2.414 12.459 20.889 -11.900 -10.481  26.234 45.8890 
4FGL J0508.2-1937 PMN J0508-1936           1.880 2.073 12.450 20.884 -12.048 -12.285   0.580 46.0330 
4FGL J0509.4+1012 PKS 0506+101             0.621 2.381 12.997 21.720 -11.976 -11.828   1.409 44.9430 
4FGL J0510.0+1800 PKS 0507+17              0.416 2.065 12.490 21.815 -10.971 -10.985   0.968 45.2550 
4FGL J0515.6-4556 PKS 0514-459             0.194 2.505 12.663 21.206 -11.444 -10.988   2.857 43.8690 
4FGL J0517.5+0858 PMN J0517+0858           0.328 1.286 14.109 23.169 -12.046 -11.928   1.311 44.5330 
4FGL J0521.3-1734 TXS 0519-176             0.348 2.259 13.554 20.581 -11.935 -11.066   7.392 44.2870 
4FGL J0525.4-4600 PKS 0524-460             1.479 2.122 12.816 20.599 -11.594 -12.051   0.349 45.7660 
4FGL J0526.2-4830 PKS 0524-485             1.304 2.254 12.632 21.827 -11.785 -11.129   4.528 46.3250 
4FGL J0529.4-0521 PMN J0529-0519           0.685 2.657 12.791 23.875 -11.988 -12.067   0.835 44.6280 
4FGL J0530.9+1332 PKS 0528+134             2.060 2.502 12.066 21.327 -11.693 -10.618  11.868 46.8730 
4FGL J0532.6+0732 OG 050                   1.254 2.267 12.384 21.587 -11.432 -10.569   7.295 46.7600 
4FGL J0532.9-8325 PKS 0541-834             0.774 2.138 12.376 22.027 -11.273 -12.015   0.181 45.0380 
4FGL J0533.3+4823 TXS 0529+483             1.162 2.325 12.567 21.671 -11.158 -10.944   1.636 46.3260 
4FGL J0533.8-3749 PKS 0532-378             1.668 2.312 12.207 21.726 -12.038 -12.215   0.665         
4FGL J0536.4-3401 PKS 0534-340             0.682 2.488 12.626 20.735 -11.758  -9.825  85.834 45.5730 
4FGL J0539.6+1432 TXS 0536+145             2.690 2.468 12.207 21.023 -11.835 -11.300   3.425 46.6790 
4FGL J0539.9-2839 PKS 0537-286             3.104 2.707 12.066 20.517 -11.819 -10.872   8.837 46.7480 
4FGL J0540.8-5415 PKS 0539-543             1.185 2.626 12.833 20.741 -11.709 -11.645   1.158 45.3420 
4FGL J0541.6-0541 PKS 0539-057             0.839 2.863 12.945 20.906 -12.102 -11.701   2.522 44.9720 
4FGL J0550.3-5733 PKS 0549-575             2.001 2.261 12.757 20.780 -11.453 -12.314   0.138 45.5000 
4FGL J0555.6+3947 B2 0552+39A              2.365 2.638 12.268 20.766 -11.863 -10.335  33.659 46.7590 
4FGL J0600.6-3939 PKS 0558-396             1.661 2.741 12.262 20.322 -11.901  -9.743 143.761 45.9400 
4FGL J0601.1-7035 PKS 0601-70              2.409 2.301 12.660 21.530 -11.576 -11.077   3.157 47.0360 
4FGL J0601.4+2320 MG2 J060149+2324         0.274 2.663 13.288 20.813 -11.773 -10.249  33.354 43.9450 
4FGL J0601.8-2003 PMN J0601-2004           1.224 2.608 12.446 21.401 -11.920 -11.777   1.389 44.7450 
4FGL J0608.0+6721 S4 0602+67               1.224 2.386 12.714 20.648 -11.842 -11.512   2.135 45.4920 
4FGL J0608.0-0835 PKS 0605-08              0.870 2.375 12.689 21.083 -11.234 -10.819   2.600 45.9240 
4FGL J0608.1-1521 PMN J0608-1520           1.094 2.429 13.034 21.073 -12.165 -10.592  37.386 45.9440 
4FGL J0608.1-6028 PKS 0607-605             1.100 2.743 12.552 20.356 -12.017 -11.108   8.112 45.1520 
4FGL J0609.0-2219 PKS 0606-223             1.926 2.202 12.252 20.810 -11.919 -11.372   3.525 46.1640 
4FGL J0610.9-6054 PKS 0609-609             1.773 2.515 11.999 20.580 -11.629 -10.005  42.097 46.3500 
4FGL J0612.5-3138 PKS 0610-316             0.873 2.482 13.190 20.944 -12.004 -11.632   2.353 44.9530 
4FGL J0618.1-2428 PMN J0618-2426           0.873 2.219 14.937 23.621 -11.831 -12.091   0.550 45.4290 
4FGL J0622.4-6433 RX J062308.0-643619      0.129 3.097 14.781 20.324 -10.788 -10.985   0.635 42.5520 
4FGL J0625.8-5441 PMN J0625-5438           2.051 2.718 11.933 20.597 -11.555 -10.295  18.165 46.6000 
4FGL J0633.4-2222 PMN J0633-2223           1.508 2.296 12.839 22.638 -11.808 -11.618   1.548 45.9870 
4FGL J0634.9-2335 PMN J0634-2335           1.535 2.567 12.335 20.743 -11.880 -10.361  33.005 46.1580 
4FGL J0635.6-7518 PKS 0637-75              0.653 2.673 13.681 20.621 -11.250 -10.964   1.935 44.8930 
4FGL J0638.6+7320 S5 0633+73               1.850 2.942 12.469 20.518 -11.906 -10.233  47.060 46.2930 
4FGL J0641.7-0320 PMN J0641-0320           1.196 2.545 12.418 20.536 -11.861  -9.542 208.385 46.5200 
4FGL J0643.3+0857 PMN J0643+0857           0.882 2.509 12.940 20.817 -11.731  -9.407 211.000 46.3100 
4FGL J0646.7-3913 PKS 0644-390             0.681 2.790 13.055 21.196 -11.947 -10.980   9.261 44.6540 
4FGL J0648.0-3045 PKS 0646-306             1.153 2.364 12.201 20.808 -12.001 -10.334  46.435 46.1200 
4FGL J0648.4-1743 TXS 0646-176             1.232 2.500 12.235 19.857 -11.642  -9.765  75.351 46.0490 
4FGL J0654.3+5042 GB6 J0654+5042           1.253 2.097 13.647 21.066 -11.773 -10.467  20.256 46.5850 
4FGL J0654.4+4514 B3 0650+453              0.933 2.189 12.575 21.948 -11.687 -11.182   3.196 45.9670 
4FGL J0656.3-0322 TXS 0653-033             0.634 2.510 12.388 20.763 -11.456  -9.980  29.926 45.7080 
4FGL J0659.6-2742 TXS 0657-276             1.727 2.566 12.325 24.102 -12.110 -11.709   2.514 46.0570 
4FGL J0659.9+1709 TXS 0657+172             1.080 2.525 12.580 20.768 -11.493 -10.765   5.349 45.5590 
4FGL J0701.5-4634 PKS 0700-465             0.822 2.342 12.605 20.815 -11.434 -10.404  10.718 45.7720 
4FGL J0709.7-0255 PMN J0709-0255           1.472 2.267 12.699 23.021 -11.510 -11.384   1.336 46.5110 
4FGL J0710.8-3851 AT20G J071043-385037     0.107 2.465 12.430 20.577 -11.100 -11.267   0.681 42.9530 
4FGL J0713.8+1935 MG2 J071354+1934         0.540 2.272 13.278 21.170 -11.469 -10.393  11.901 45.5090 
4FGL J0718.0+4536 S4 0714+45               0.940 2.254 12.351 20.823 -11.967 -10.572  24.837 45.5820 
4FGL J0719.3+3307 B2 0716+33               0.779 2.073 13.389 22.025 -11.038 -11.067   0.936 46.1440 
4FGL J0721.3+0405 PMN J0721+0406           0.665 2.450 12.752 21.002 -11.794 -10.935   7.226 45.1380 
4FGL J0723.5+2900 GB6 J0723+2859           0.966 2.381 12.764 20.550 -11.922 -10.784  13.715 45.4560 
4FGL J0725.2+1425 4C +14.23                1.039 2.178 13.019 21.820 -11.766 -10.803   9.173 46.5080 
4FGL J0726.4-4727 PMN J0726-4728           1.686 2.309 12.463 20.986 -11.774 -11.483   1.953 46.3390 
4FGL J0729.1+5703 TXS 0724+571             0.426 2.576 13.754 20.341 -11.741 -11.225   3.281 44.2270 
4FGL J0730.3-1141 PKS 0727-11              1.591 2.206 12.698 21.986 -11.170 -10.478   4.920 47.3920 
4FGL J0733.8+0455 GB6 J0733+0456           3.010 2.297 11.908 21.121 -11.603 -11.113   3.091 47.1080 
4FGL J0734.0+5021 TXS 0730+504             0.720 2.431 12.787 21.074 -11.908 -11.525   2.415 44.8450 
4FGL J0734.4-7711 PKS 0736-770             0.720 2.199 11.396 18.831 -11.338  -8.554 608.435 45.7170 
4FGL J0739.2+0137 PKS 0736+01              0.189 2.326 12.939 21.220 -10.847 -10.473   2.366 44.5040 
4FGL J0741.4-4709 PMN J0741-4709           0.770 2.610 12.699 21.225 -11.877 -12.024   0.712 44.3610 
4FGL J0742.1+4902 GB6 J0742+4900           2.311 2.047 12.242 23.531 -11.832 -12.346   0.307 46.4040 
4FGL J0742.6+5443 GB6 J0742+5444           0.720 2.189 12.912 21.947 -11.752 -11.012   5.503 45.8960 
4FGL J0743.0-5622 PMN J0743-5619           2.319 2.697 12.398 20.482 -12.063 -10.603  28.847 46.2940 
4FGL J0746.0-0039 PKS 0743-006             0.994 2.572 11.282 20.173 -12.127 -11.715   2.583 44.8560 
4FGL J0746.4+2546 B2 0743+25               2.993 2.773 11.996 20.405 -11.726 -10.313  25.877 46.7250 
4FGL J0746.5+2730 OI 272                   1.698 2.505 12.321 20.665 -11.878 -10.664  16.376 46.0990 
4FGL J0748.6+2400 OI 275                   0.410 2.230 12.652 20.842 -11.398 -11.477   0.834 44.6370 
4FGL J0749.9+1823 TXS 0747+185             1.161 2.478 12.599 20.611 -11.612 -11.281   2.143 45.1040 
4FGL J0750.8+1229 OI 280                   0.889 2.490 12.919 20.690 -11.321 -11.148   1.491 45.4870 
4FGL J0752.2+3313 OI 380                   1.935 2.570 12.007 21.002 -11.831 -10.931   7.949 46.4990 
4FGL J0758.1+1134 TXS 0755+117             0.569 2.184 14.640        -12.687                         
4FGL J0803.2-0337 TXS 0800-034             0.569 1.999 13.128        -11.794                         
4FGL J0805.2-0110 PKS B0802-010            1.388 2.339 12.331 20.692 -11.941 -10.584  22.780 46.2280 
4FGL J0805.4+6147 TXS 0800+618             3.033 2.594 11.923 20.533 -11.668 -10.667  10.032 46.7640 
4FGL J0806.5+4503 B3 0803+452              2.108 2.507 12.185 20.501 -11.934 -11.622   2.050 45.7360 
4FGL J0808.2-0751 PKS 0805-07              1.837 2.086 13.220 21.802 -11.193 -10.639   3.578 47.3460 
4FGL J0808.5+4950 OJ 508                   1.434 2.723 13.241 20.359 -11.945 -10.804  13.865         
4FGL J0809.3+4053 S4 0805+41               1.419 2.616 13.313 20.484 -12.083 -10.372  51.425 46.1330 
4FGL J0809.5+5341 87GB 080551.6+535010     2.141 2.227 13.027 21.205 -12.330 -11.026  20.147 46.5710 
4FGL J0815.6+3641 OJ 320                   1.030 2.215 12.487 20.452 -11.887 -12.048   0.689 45.0170 
4FGL J0818.8+3229 RX J0818.9+3227          0.650 2.218 13.505 23.771 -11.892 -12.155   0.545 44.9530 
4FGL J0823.1+4042 B3 0819+408              0.866 2.430 12.779 20.737 -11.682 -11.316   2.320 44.9760 
4FGL J0824.4+2440 B2 0821+24               0.866 2.578 11.877        -11.645                         
4FGL J0824.7+5552 OJ 535                   1.419 2.592 12.383 20.835 -11.984 -10.798  15.361 45.9540 
4FGL J0824.9+3915 4C +39.23                1.216 2.419 12.425 20.674 -11.743 -10.713  10.708 46.0030 
4FGL J0827.8+5221 TXS 0824+524             0.338 2.339 13.472 19.219 -12.011 -12.081   0.851 44.0010 
4FGL J0829.4+0857 TXS 0826+091             0.866 1.910 10.612        -11.296                         
4FGL J0830.8+2410 S3 0827+24               0.939 2.424 12.914 20.680 -11.518  -9.976  34.802 45.8040 
4FGL J0833.4-0458 PMN J0833-0454           3.450 1.740 12.135 20.291 -11.990 -12.118   0.745 47.1370 
4FGL J0833.9+4223 OJ 451                   0.250 2.420 13.591 20.952 -11.466 -11.253   1.635 44.1930 
4FGL J0835.2-2243 PMN J0834-2241           1.064 2.467 12.280 22.682 -11.893 -12.224   0.466         
4FGL J0836.5-2026 PKS 0834-20              2.752 2.527 11.896 20.519 -11.744 -10.623  13.224 46.7840 
4FGL J0839.8+0105 PKS 0837+012             1.123 2.245 12.331 22.809 -12.018 -11.455   3.655 46.0960 
4FGL J0841.3+7053 4C +71.07                2.172 2.799 12.150 20.303 -11.343 -10.001  21.971 46.6360 
4FGL J0845.7-5556 PMN J0845-5555           0.433 2.331 12.357 20.643 -11.496 -11.903   0.391 44.3880 
4FGL J0846.9+4608 WISE J084734.29+460928.0 1.217 2.449 12.483 22.447 -12.104 -12.063   1.099 45.5020 
4FGL J0848.0-0524 PKS 0845-051             1.240 2.838 12.318 22.180 -11.929 -11.779   1.411         
4FGL J0850.1-1212 PMN J0850-1213           0.566 2.198 13.366 21.549 -11.004 -11.063   0.875 45.5640 
4FGL J0852.2+2834 B2 0849+28               1.282 2.359 12.241 20.996 -12.016 -11.645   2.349 45.4420 
4FGL J0855.9+7144 GB6 J0856+7146           0.542 2.542 12.602 20.923 -11.549 -11.560   0.975 44.4890 
4FGL J0857.9-1949 PKS 0855-19              0.659 2.454 13.383 21.006 -11.856 -11.296   3.635 44.9630 
4FGL J0903.1+4652 S4 0859+47               1.465 2.408 12.316 21.347 -11.892 -11.558   2.159 45.7240 
4FGL J0904.6+4238 4C +42.28                1.343 2.243 12.049 21.176 -11.875 -11.993   0.762 45.4390 
4FGL J0909.1+0121 PKS 0906+01              1.023 2.490 13.061 21.025 -11.442 -10.277  14.609 46.3060 
4FGL J0909.7-0230 PKS 0907-023             0.957 2.177 13.207 21.916 -12.068 -11.259   6.441 46.0050 
4FGL J0910.6+2247 TXS 0907+230             2.677 2.168 12.133 21.010 -11.731 -10.969   5.788 47.0730 
4FGL J0912.2+4127 B3 0908+416B             2.568 2.430 12.204 20.868 -11.965 -10.088  75.416 47.1080 
4FGL J0914.4+0249 PKS 0912+029             0.427 2.506 12.280 20.573 -12.045 -11.903   1.388 43.8590 
4FGL J0916.7+3856 4C +38.28                1.268 2.345 13.059 20.906 -12.001 -11.661   2.188 45.3140 
4FGL J0917.1-2131 PKS 0915-213             0.847 2.705 14.141 20.472 -11.950 -12.402   0.353 44.4080 
4FGL J0920.9+4441 S4 0917+44               2.188 2.250 12.731 21.181 -11.063 -10.557   3.212 47.3690 
4FGL J0921.6+6216 OK 630                   1.458 2.389 12.810 21.739 -11.615 -10.909   5.086 46.3470 
4FGL J0922.4-0528 TXS 0919-052             0.974 2.162 13.106 23.032 -11.890 -12.022   0.737 45.3840 
4FGL J0923.5+4125 B3 0920+416              0.028 2.190 13.037 22.309 -12.208 -11.585   4.194 42.1930 
4FGL J0924.0+2816 B2 0920+28               0.745 2.455 12.762 21.036 -11.379 -11.753   0.423 44.9490 
4FGL J0928.1-2035 PKS 0925-203             0.347 2.487 13.339 19.680 -11.349 -11.527   0.665 44.3210 
4FGL J0930.9+0033 PKS 0928+008             1.771 2.626 12.609 20.810 -12.078 -11.265   6.500 45.6630 
4FGL J0932.6+5306 S4 0929+53               0.597 2.327 12.634 21.136 -12.107 -11.687   2.628 44.7620 
4FGL J0937.1+5008 GB6 J0937+5008           0.275 2.347 12.734 20.520 -11.484 -11.584   0.795 43.8500 
4FGL J0940.9-1335 TXS 0938-133             0.551 2.334 13.974 20.918 -11.973 -11.351   4.180 44.7720 
4FGL J0945.2+5200 WISE J094452.09+520233.4 0.563 2.804 12.247        -10.202                         
4FGL J0945.5+4635 B3 0942+468              0.563 1.777 14.061        -11.565                         
4FGL J0946.6+1016 TXS 0943+105             1.004 2.282 12.879 21.598 -12.117 -11.170   8.855 45.7620 
4FGL J0949.0+4038 4C +40.24                1.250 2.602 12.429 20.716 -11.903 -11.720   1.522 45.2520 
4FGL J0949.2+1749 TXS 0946+181             0.694 2.525 12.701 20.579 -12.150 -10.576  37.456 44.9080 
4FGL J0956.0+3936 WISE J095608.57+393515.8 1.173 2.432 12.362 23.479 -12.047 -12.109   0.868 45.7740 
4FGL J0956.7+2516 OK 290                   0.708 2.477 12.666 20.728 -11.438 -11.004   2.714 45.2100 
4FGL J0957.3-1348 PMN J0957-1350           1.323 2.358 12.568 21.188 -11.946 -11.301   4.418 45.7570 
4FGL J0957.6+5523 4C +55.17                0.901 1.901 13.242 23.524 -11.662 -10.845   6.560 46.6530 
4FGL J0958.0+3222 3C 232                   0.531 2.686 12.383 20.753 -11.206 -11.340   0.734 44.3710 
4FGL J0958.0+4728 OK 492                   1.884 2.309 12.194 20.837 -11.731 -10.914   6.564 46.3210 
4FGL J0958.4+5042 7C 0955+5054             1.154 2.580 12.700 22.735 -12.166 -11.916   1.778 45.4030 
4FGL J1006.7-2159 PKS 1004-217             0.331 2.426 13.310 21.779 -11.461 -10.947   3.268 44.6970 
4FGL J1007.6-3332 PKS 1005-333             1.837 2.289 12.489 21.117 -12.025 -10.886  13.784 46.2860 
4FGL J1010.8-0158 PKS 1008-01              0.887 2.418 11.924 20.481 -11.636 -11.547   1.227 45.1290 
4FGL J1011.3-0427 PKS B1008-041            1.588 2.565 12.352 20.983 -12.020 -12.045   0.943 45.2730 
4FGL J1012.7+2439 MG2 J101241+2439         1.588 2.124 12.262 21.780 -12.001 -11.183   6.584 46.6390 
4FGL J1013.7+3444 OL 318                   1.588 2.541 12.376 21.081 -11.679 -11.467   1.631 45.7180 
4FGL J1014.8+2257 OL 220                   0.566 2.774 13.297 20.366 -11.709 -11.529   1.513         
4FGL J1015.6+5553 TXS 1012+560             2.195 2.461 12.925 22.760 -12.231 -11.893   2.176 47.0610 
4FGL J1016.0+0512 TXS 1013+054             1.702 2.169 12.101 22.188 -11.747 -11.397   2.239 46.6050 
4FGL J1018.3-3124 PKS 1016-311             1.702 2.564 12.757 21.076 -11.776 -11.119   4.534 45.9810 
4FGL J1018.4+0528 TXS 1015+057             1.948 2.210 12.455 24.099 -12.037 -11.820   1.649 46.4350 
4FGL J1018.4+3540 B2 1015+35B              1.228 2.487 12.545 20.877 -11.982 -11.464   3.291 45.4270 
4FGL J1023.1+3949 4C +40.25                1.254 2.264 12.448 20.914 -11.968 -10.674  19.702 46.0700 
4FGL J1023.2+2859 TXS 1020+292             0.000 2.467 12.965 22.731 -12.233 -12.033   1.584         
4FGL J1023.9-3236 PKS 1021-323             1.568 2.355 12.672 22.948 -11.989 -11.347   4.379 46.6900 
4FGL J1027.9+0252 TXS 1025+031             0.715 3.040 12.322 20.660 -11.983 -11.078   8.028 44.7780 
4FGL J1028.4-0234 PMN J1028-0237           0.470 2.536 13.713 20.721 -10.970 -11.313   0.453 44.3580 
4FGL J1031.6+6019 TXS 1028+605             1.230 2.574 12.614 20.658 -11.940 -11.143   6.261 45.7930 
4FGL J1033.1+4115 S4 1030+41               1.117 2.387 12.700 21.192 -11.303 -11.121   1.518 46.0330 
4FGL J1033.9+6050 S4 1030+61               1.408 2.144 13.217 21.809 -11.038 -10.851   1.538 46.8020 
4FGL J1036.2+2202 OL 256                   0.595 2.608 13.252 20.395 -12.077 -11.079   9.952 44.7510 
4FGL J1037.4-2933 PKS 1034-293             0.312 2.484 13.044 20.735 -11.317 -11.505   0.649 44.2690 
4FGL J1037.7-2822 PKS B1035-281            1.066 2.383 12.629 21.465 -11.857 -11.141   5.204 45.6780 
4FGL J1038.8-5312 MRC 1036-529             1.450 2.673 12.331 20.697 -11.833 -10.065  58.538 46.3850 
4FGL J1039.7-1540 PKS B1036-154            0.530 2.773 12.801 19.924 -11.840 -11.257   3.826         
4FGL J1043.2+2408 B2 1040+24A              0.562 2.304 12.850 21.457 -11.578 -11.607   0.934 44.9690 
4FGL J1044.6+8053 S5 1039+81               1.260 2.861 12.932 20.415 -11.317 -10.767   3.545 45.2420 
4FGL J1045.8-2928 PKS B1043-291            2.128 2.433 12.452 21.350 -11.975 -11.624   2.245 46.3260 
4FGL J1048.4+7143 S5 1044+71               1.150 2.251 12.712 21.761 -11.531 -10.450  12.059 46.5250 
4FGL J1050.1+0432 MG1 J105009+0433         1.150 2.527 12.522 22.836 -11.874 -11.325   3.540 46.0930 
4FGL J1051.4-3139 PKS 1048-313             1.150 2.649 12.382        -12.845                         
4FGL J1051.6+2109 OL 282                   1.301 1.750 12.452 20.354 -12.005 -11.541   2.908         
4FGL J1056.8+7012 S5 1053+70               2.492 2.529 12.216 21.114 -11.759 -11.087   4.698 46.4120 
4FGL J1057.3-2341 PKS B1054-234            1.125 2.396 12.337 23.187 -11.799 -11.767   1.076 45.6820 
4FGL J1058.5+8115 S5 1053+81               0.706 2.359 12.674 20.689 -11.530 -10.444  12.194 45.0640 
4FGL J1059.5+2057 MG2 J105938+2057         0.400 2.381 12.634 20.376 -11.832 -11.945   0.771 44.1300 
4FGL J1102.6+5251 GB6 J1102+5249           0.400 2.519 12.590 21.992 -12.244 -11.574   4.673 44.1800 
4FGL J1102.9+3014 B2 1100+30B              0.384 2.947 12.968 20.244 -11.867 -10.723  13.955 43.3290 
4FGL J1103.0+1157 TXS 1100+122             0.384 2.322 12.707 21.216 -12.119 -11.290   6.735 44.4520 
4FGL J1106.0+2813 MG2 J110606+2812         0.844 2.208 12.756 21.353 -11.617 -11.429   1.540 45.3880 
4FGL J1107.0-4449 PKS 1104-445             1.598 2.487 13.013 20.586 -11.461 -10.212  17.742 46.3540 
4FGL J1107.7-3042 PKS 1105-304             0.740 2.424 12.201 20.446 -11.917 -10.962   9.016 44.2710 
4FGL J1112.5+3448 TXS 1109+350             1.953 2.396 12.569 21.226 -11.759 -11.185   3.748 46.3800 
4FGL J1114.5-0819 PKS B1112-080            0.970 2.763 12.604 22.245 -12.419 -11.390  10.684         
4FGL J1114.7-0248 PMN J1114-0248           1.040 2.796 12.963        -12.263                         
4FGL J1118.2-4634 PKS 1116-46              0.713 2.550 13.563 23.738 -11.545 -12.696   0.071 44.6440 
4FGL J1118.6-1235 PKS 1115-12              1.739 2.678 12.352 20.701 -11.846 -10.436  25.674 45.9290 
4FGL J1119.0+1235 OM 127                   2.125 2.549 12.102 21.044 -12.013 -11.488   3.347 45.8980 
4FGL J1121.4-0553 PKS 1118-05              1.297 2.320 12.196 21.103 -11.690 -10.895   6.227 46.3620 
4FGL J1123.4-2529 NVSS J112325-252858      0.146 2.049 14.366 23.671 -11.388 -12.126   0.183 43.6360 
4FGL J1124.0+2336 OM 235                   1.554 2.436 12.356 21.973 -11.807 -12.027   0.602 45.7970 
4FGL J1125.9+2005 4C +20.25                0.133 2.258 13.707 20.601 -11.720 -11.357   2.306 43.4310 
4FGL J1127.0-1857 PKS 1124-186             1.048 2.087 12.805 22.183 -11.203 -10.897   2.025 46.5530 
4FGL J1127.4+5648 S4 1124+57               2.893 2.669 12.189 20.919 -12.046 -11.343   5.039 46.1170 
4FGL J1127.8+3618 MG2 J112758+3620         0.884 2.337 12.095 22.565 -11.713 -11.442   1.868 45.6520 
4FGL J1128.0+5924 TXS 1125+596             0.884 2.428 13.065 21.232 -12.232 -11.654   3.779 44.8070 
4FGL J1129.8-1447 PKS 1127-14              1.184 2.684 12.629 20.654 -11.544 -10.310  17.137 45.5470 
4FGL J1131.0+3815 B2 1128+38               1.740 2.636 12.389 20.994 -11.834 -10.910   8.389 46.2760 
4FGL J1135.7-0427 PMN J1135-0428           0.273 2.592 12.951 20.556 -11.673 -11.512   1.450 43.4470 
4FGL J1136.2+3407 MG2 J113627+3408         1.337 2.526 12.537 19.186 -12.438 -10.793  44.078 45.4590 
4FGL J1138.4+4857 GB6 J1138+4858           0.273 2.740 12.606 21.969 -12.117 -11.496   4.176 43.2600 
4FGL J1145.5+4423 B3 1143+446A             0.300 2.408 12.283 23.142 -12.070 -12.218   0.711 43.7930 
4FGL J1145.7+0453 PKS 1142+052             1.339 3.037 12.386 20.318 -12.091 -11.604   3.072         
4FGL J1145.7-6949 PKS 1143-696             1.450 2.686 13.205 20.160 -11.035 -10.899   1.368 45.1890 
4FGL J1146.6-2902 PKS 1143-287             0.450 2.250 12.554 22.466 -11.720 -12.340   0.240 43.9920 
4FGL J1146.9+3958 S4 1144+40               1.088 2.311 12.897 21.729 -11.357 -10.727   4.269 46.3450 
4FGL J1147.4-6758 PKS 1145-676             0.210 2.564 12.765 20.140 -11.298 -10.608   4.895 43.5300 
4FGL J1147.8-0724 PKS 1145-071             1.342 2.276 12.318 21.357 -11.815 -11.371   2.780 45.9890 
4FGL J1148.5+2629 TXS 1145+268             0.866 2.856 12.949 20.191 -11.838 -11.357   3.023 44.3880 
4FGL J1152.3-0839 PKS B1149-084            2.370 2.327 12.397 21.869 -11.749 -11.510   1.737 46.5420 
4FGL J1152.8+3308 B2 1150+33A              2.370 3.025 13.306 20.326 -11.764 -11.610   1.428 45.7470 
4FGL J1153.0+8056 S5 1150+81               1.250 2.875 12.563 20.640 -11.935 -11.338   3.950 45.2360 
4FGL J1153.4+4931 4C +49.22                0.334 2.377 12.917 20.742 -11.063 -10.896   1.469 44.8780 
4FGL J1154.0+4037 B3 1151+408              0.925 2.041 12.854 24.327 -12.232 -11.812   2.627 45.3520 
4FGL J1154.0+6018 RX J1154.0+6022          1.122 2.768 12.508 20.889 -11.886 -11.233   4.504 45.0650 
4FGL J1158.5+4824 GB1 1155+486             2.028 2.470 11.930 18.787 -11.667 -10.960   5.092 45.8970 
4FGL J1159.3-2142 PMN J1159-2142           0.617 2.496 13.245 21.363 -11.816 -11.032   6.085 45.2670 
4FGL J1159.5+2914 Ton 599                  0.725 2.168 13.074 22.490 -11.039 -10.742   1.983 46.3550 
4FGL J1205.7-2635 PKS 1203-26              0.789 2.476 12.909 20.776 -11.811 -11.106   5.073 45.2250 
4FGL J1207.7-0106 AT20G J120741-010630     1.010 2.123 12.923 23.271 -12.340 -12.035   2.019 45.4810 
4FGL J1208.9+5441 TXS 1206+549             1.345 2.503 12.929 20.871 -11.996  -9.988 101.686 46.5760 
4FGL J1209.8+1810 MG1 J120953+1809         0.845 2.343 12.244 19.682 -11.488 -11.466   1.052 45.2050 
4FGL J1213.6+1306 4C +13.46                1.140 2.137 12.559 21.199 -12.052 -11.375   4.759 45.3640 
4FGL J1215.0+1656 TXS 1212+171             1.131 2.430 12.784 20.959 -11.911 -11.530   2.404 45.4520 
4FGL J1219.0+4827 ON 428                   1.071 2.468 12.075 21.186 -11.943 -12.309   0.431 44.9390 
4FGL J1220.1+7105 S5 1217+71               0.451 2.161 12.264 21.739 -12.027 -11.260   5.851 44.7610 
4FGL J1222.5+0414 4C +04.42                0.966 2.692 12.823 20.846 -11.487 -10.878   4.073 45.2990 
4FGL J1223.9+5000 SBS 1221+503             1.062 2.364 13.056 21.336 -12.012 -11.421   3.894 45.2240 
4FGL J1224.9+2122 4C +21.35                0.434 2.272 14.007 21.902 -10.787 -10.287   3.165 46.0380 
4FGL J1228.7+4858 TXS 1226+492             1.719 2.437 12.158 21.271 -11.919 -11.595   2.109 45.4830 
4FGL J1229.0+0202 3C 273                   0.158 2.608 15.412 20.039  -9.901  -9.901   1.000 43.7010 
4FGL J1232.5+4821 GB 1230+486              1.588 2.293 12.406 21.535 -12.360 -11.870   3.090 45.6580 
4FGL J1238.5-1201 TXS 1235-117             0.293 2.848 13.034 20.468 -11.682 -10.646  10.865 43.9310 
4FGL J1239.5+0443 MG1 J123931+0443         1.761 2.243 12.455 21.599 -11.800 -10.526  18.802 47.7000 
4FGL J1246.7-2548 PKS 1244-255             0.633 2.217 12.543 21.469 -11.081 -10.487   3.930 46.3980 
4FGL J1254.9+1138 ON 187                   0.872 2.772 13.609 20.517 -11.652 -10.909   5.533 44.8090 
4FGL J1256.1-0547 3C 279                   0.536 2.253 12.472 21.899 -10.499 -10.130   2.338 46.4380 
4FGL J1257.8+3228 ON 393                   0.806 2.223 13.527 21.142 -11.412 -11.280   1.355 45.2800 
4FGL J1258.6-1759 PKS B1256-177            1.956 2.457 12.165 23.507 -11.764 -11.283   3.026 47.3970 
4FGL J1258.8-2219 PKS 1256-220             1.306 2.304 12.869 21.844 -11.749 -11.191   3.611 46.0390 
4FGL J1300.4+1416 OW 197                   1.107 2.672 12.631 18.261 -12.126 -10.270  71.718 45.2600 
4FGL J1301.6+3336 MG2 J130126+3337         1.009 2.565 12.546 20.739 -12.338 -10.800  34.514 45.4210 
4FGL J1303.6-4622 PMN J1303-4621           1.664 2.152 12.767 21.827 -11.822 -11.765   1.140 45.8340 
4FGL J1304.6-0348 PKS 1302-035             1.250 1.981 13.134 20.490 -12.349 -10.453  78.859 45.6330 
4FGL J1308.5+3547 5C 12.291                1.053 2.008 12.432 20.735 -11.836 -10.165  46.907 45.7310 
4FGL J1310.5+3221 OP 313                   0.996 2.282 12.731 21.612 -11.376 -11.031   2.214 46.8530 
4FGL J1310.9+5514 TXS 1308+554             0.926 2.391 12.284 20.730 -11.988 -10.695  19.646 45.1380 
4FGL J1311.0+3233 RX J131058.8+323335      1.639 2.241 12.406 21.671 -11.800 -11.299   3.169 47.4430 
4FGL J1312.8-0425 PKS B1310-041            0.825 2.152 12.425 21.126 -12.001 -11.154   7.043 45.4120 
4FGL J1316.1-3338 PKS 1313-333             1.210 2.243 12.659 21.657 -11.520 -11.001   3.298 46.9420 
4FGL J1317.6+3428 S4 1315+34               1.054 2.553 13.007 20.794 -11.886 -11.117   5.868 45.2560 
4FGL J1320.7+3314 87GB 131814.4+332742     0.922 2.433 12.807 20.859 -12.204 -11.272   8.547 44.6080 
4FGL J1321.1+2216 TXS 1318+225             0.946 2.235 12.661 21.683 -11.684 -11.133   3.560 45.7620 
4FGL J1321.3-2641 PKS 1318-263             0.946 2.545 11.245        -11.243                         
4FGL J1322.0+8317 S5 1322+83               1.024 2.445 12.327 23.158 -12.003 -11.735   1.855 45.3040 
4FGL J1322.2+0842 NVSS J132210+084231      0.326 2.293 13.231 20.841 -11.805 -11.498   2.029 43.6110 
4FGL J1322.6-0936 PKS B1319-093            1.860 2.485 12.196 21.000 -11.769 -11.280   3.085 45.7390 
4FGL J1324.9+4748 TXS 1322+479             2.260 2.819 12.066 22.166 -11.862 -11.460   2.523         
4FGL J1326.7-0503 TXS 1324-047             2.260 1.568 12.441        -12.045                         
4FGL J1326.9+2210 B2 1324+22               1.398 2.385 12.711 21.135 -11.799 -11.074   5.305 45.7020 
4FGL J1331.7-0343 PKS 1328-034             1.350 3.256 12.181 20.611 -11.866 -10.144  52.698         
4FGL J1332.0-0509 PKS 1329-049             2.150 2.397 12.827 21.159 -11.527 -10.309  16.540 47.8380 
4FGL J1332.2+4722 B3 1330+476              0.669 2.509 12.584 20.503 -11.969 -11.266   5.051 43.9270 
4FGL J1332.6-1256 PMN J1332-1256           0.669 2.341 12.172 21.797 -11.832 -10.870   9.162 45.3990 
4FGL J1333.2+2725 MG2 J133305+2725         0.731 2.338 12.745 21.374 -11.887 -11.747   1.381 44.7860 
4FGL J1333.7+5056 CLASS J1333+5057         0.343 2.267 16.244 18.950 -11.922  -9.602 208.876 44.3740 
4FGL J1334.5+5634 TXS 1332+567             0.343 2.276 13.200 19.634 -11.999 -11.858   1.382         
4FGL J1337.4+5502 S4 1335+55               1.097 2.742 12.337 20.698 -11.941 -12.029   0.817 44.7540 
4FGL J1337.6-1257 PKS 1335-127             0.539 2.285 12.523 20.968 -10.974 -10.799   1.496 46.0150 
4FGL J1338.0+6534 87GB 133543.8+654752     0.945 2.761 13.084 21.433 -12.306 -11.161  13.944         
4FGL J1339.1-2620 PKS 1336-260             1.510 2.147 12.494 24.101 -11.906 -12.057   0.706 45.6570 
4FGL J1339.9-0138 PKS 1337-013             1.620 2.066 13.091 23.373 -12.297 -11.975   2.103         
4FGL J1341.8-2053 PKS B1339-206            1.582 2.656 12.797 20.644 -12.087 -10.733  22.596         
4FGL J1342.6+0944 NVSS J134240+094752      0.283 2.009 14.122 22.554 -12.194 -12.301   0.782 43.7810 
4FGL J1343.6+5755 6C B134209.5+581020      0.932 2.813 13.356 20.533 -12.382 -10.699  48.174         
4FGL J1344.0+6605 GC 1342+663              0.932 2.425 12.928        -12.877                         
4FGL J1344.2-1723 PMN J1344-1723           2.490 2.087 12.584 21.447 -11.479 -10.779   5.019 47.2950 
4FGL J1345.5+4453 B3 1343+451              2.542 2.138 12.439 22.059 -11.896 -10.549  22.218 47.9110 
4FGL J1345.8+0706 TXS 1343+073             1.094 2.452 12.943 21.306 -11.869 -11.447   2.644 45.1780 
4FGL J1347.6-3751 PMN J1347-3750           1.300 2.125 12.635 21.340 -11.798 -11.416   2.411 45.3260 
4FGL J1349.5-1131 PKS 1346-112             0.340 2.455 13.317 20.903 -11.803 -10.804   9.977 45.4210 
4FGL J1350.8+3033 B2 1348+30B              0.712 2.381 12.709 21.181 -11.694 -11.471   1.670 44.6660 
4FGL J1351.0+0029 PKS 1348+007             2.084 2.229 13.115 21.709 -12.278 -12.005   1.876         
4FGL J1354.3-0206 PKS 1351-018             3.720 2.470 12.489 20.925 -12.339 -11.401   8.677 46.2770 
4FGL J1354.8-1041 PKS 1352-104             0.332 2.276 13.212 20.583 -11.608 -11.136   2.962 44.0850 
4FGL J1357.1+1921 4C +19.44                0.720 2.854 13.679 20.277 -11.502 -11.192   2.042         
4FGL J1358.1+7642 S5 1357+76               1.585 2.300 12.726 21.066 -12.218 -11.299   8.298 45.5390 
4FGL J1359.1+5544 87GB 135720.6+555936     1.013 2.294 13.312 21.440 -11.922 -11.599   2.106 44.7600 
4FGL J1359.4+0202 PKS 1356+022             1.329 2.358 12.921 20.435 -12.064 -10.690  23.667         
4FGL J1359.7+4012 87GB 135731.7+402612     0.407 2.417 12.860 20.787 -11.758 -11.445   2.053 43.4750 
4FGL J1401.2-0915 PKS B1358-090            0.667 2.009 12.478 24.689 -12.068 -12.497   0.372 44.1660 
4FGL J1402.6-3330 PMN J1402-3334           0.667 2.610 12.055 20.466 -11.717 -10.899   6.567 44.4890 
4FGL J1408.9-0751 PKS B1406-076            1.500 2.335 12.587 21.924 -11.593 -11.080   3.258 47.2080 
4FGL J1418.7-3504 PKS 1415-349             1.544 2.462 12.578 20.653 -11.891 -10.884  10.153 45.4910 
4FGL J1419.4-0838 NVSS J141922-083830      0.903 2.115 12.445 21.712 -11.572 -11.157   2.600 45.7890 
4FGL J1419.5+3821 B3 1417+385              1.832 2.514 12.652 21.353 -11.902 -11.746   1.430 45.7750 
4FGL J1422.3+3223 OQ 334                   0.682 2.372 12.833 21.516 -11.929 -11.029   7.945 44.7750 
4FGL J1423.5-7829 PKS 1418-782             0.788 2.326 12.343 21.848 -11.931 -11.857   1.188 45.0580 
4FGL J1426.4+3625 B2 1424+36               0.788 2.395 13.521        -13.027                         
4FGL J1427.9-4206 PKS 1424-41              1.522 2.080 12.903 22.249 -10.941 -10.113   6.732 47.6860 
4FGL J1428.9+5406 S4 1427+543              3.013 2.348 11.905 20.684 -11.862 -10.723  13.786 46.4550 
4FGL J1433.0-1801 PKS 1430-178             2.331 2.491 12.129 20.476 -12.028 -11.391   4.334 45.7510 
4FGL J1434.2+4204 B3 1432+422              1.238 2.513 12.414        -11.818                         
4FGL J1434.7+1950 OQ 253                   1.382 2.275 12.240 21.582 -11.950 -11.302   4.453 46.0570 
4FGL J1436.9+2321 PKS B1434+235            1.548 2.452 12.203 21.286 -11.695 -11.703   0.981 45.6480 
4FGL J1438.0-3128 PKS 1435-311             1.287 2.320 12.353 23.809 -12.096 -12.522   0.375 45.8920 
4FGL J1438.9+3710 B2 1436+37B              2.400 2.285 12.511 21.442 -12.094 -11.298   6.248 46.6280 
4FGL J1441.6-1522 PMN J1441-1523           2.638 2.374 12.352 22.111 -11.926 -12.097   0.674 46.0950 
4FGL J1443.9+2501 PKS 1441+25              0.940 1.956 12.273 22.689 -12.023 -11.251   5.911 46.0920 
4FGL J1446.7+1719 S3 1444+17               1.024 2.503 12.196 20.455 -11.965 -11.436   3.383 45.1590 
4FGL J1450.4+0910 TXS 1448+093             2.628 2.304 12.952 21.210 -12.097 -11.622   2.980 46.5150 
4FGL J1453.5+3505 MG2 J145315+3506         0.721 2.117 12.752 22.501 -12.246 -12.008   1.733 44.9220 
4FGL J1454.1+1622 CLASS J1454+1623         1.276 2.333 12.339 22.646 -11.955 -11.842   1.299 45.5070 
4FGL J1454.4-3744 PKS 1451-375             0.314 2.595 13.017 20.678 -11.332 -11.105   1.686 45.2060 
4FGL J1457.4-3539 PKS 1454-354             1.424 2.171 13.245 21.587 -11.607 -10.760   7.028 47.3120 
4FGL J1459.5+1527 MG1 J145921+1526         0.370 2.101 13.770 24.318 -11.924 -12.365   0.362 43.9250 
4FGL J1504.4+1029 PKS 1502+106             1.838 2.129 12.395 22.149 -11.347 -10.354   9.853 47.6860 
4FGL J1506.1+3731 B2 1504+37               0.672 2.385 12.523 21.128 -11.733 -10.297  27.259 46.2410 
4FGL J1509.6-4334 PMN J1509-4340           0.776 2.898 13.020 20.774 -12.030 -10.969  11.507 44.7970 
4FGL J1510.1+5702 GB 1508+5714             4.313 2.923 11.923 20.603 -11.266 -11.147   1.315 46.8760 
4FGL J1510.8-0542 PKS 1508-05              1.185 2.385 12.521 21.525 -11.526 -11.209   2.076 45.8540 
4FGL J1512.2+0202 PKS 1509+022             0.220 2.013 13.543 21.856 -11.506 -11.468   1.092 44.3700 
4FGL J1512.8-0906 PKS 1510-089             0.360 2.370 12.910 21.801 -10.978  -9.881  12.524 46.2510 
4FGL J1513.4-3231 PKS 1510-324             1.153 2.415 13.711 21.382 -12.140 -10.756  24.236 47.0260 
4FGL J1514.8-4748 PMN J1514-4748           1.551 2.395 12.574 22.214 -11.329 -11.329   0.999 46.2760 
4FGL J1520.5+4209 B3 1518+423              0.484 2.466 14.208 20.863 -11.871 -11.182   4.885 44.2130 
4FGL J1521.8+4338 B3 1520+437              2.170 2.910 12.984 20.427 -12.300 -10.900  25.107 45.9650 
4FGL J1522.1+3144 B2 1520+31               1.489 2.383 12.836 21.944 -12.218 -10.319  79.308 47.2690 
4FGL J1527.3+3117 B2 1525+31               1.392 2.845 12.296 23.677 -12.119 -12.141   0.949 45.6510 
4FGL J1532.7-1319 TXS 1530-131             1.489 2.030 11.532 24.995 -11.153 -12.516   0.043 47.2620 
4FGL J1534.8+0131 PKS 1532+01              1.428 2.331 12.332 21.403 -11.876 -11.434   2.771 45.8060 
4FGL J1539.6+2743 MG2 J153938+2744         2.196 2.300 12.320 21.913 -11.935 -11.648   1.936 46.3180 
4FGL J1542.3+1801 OR 167                   1.664 2.420 13.435 20.755 -12.401 -11.282  13.172 45.5030 
4FGL J1549.5+0236 PKS 1546+027             0.414 2.374 12.542 20.957 -11.123 -11.180   0.876 44.6920 
4FGL J1550.7+0528 4C +05.64                1.420 2.249 12.660 21.045 -11.643 -11.262   2.400 45.9100 
4FGL J1553.6+1257 PKS 1551+130             1.309 2.278 12.404 21.470 -11.935 -11.069   7.349 46.0740 
4FGL J1553.6-2422 PKS 1550-242             0.332 2.309 13.080 21.873 -11.668 -11.384   1.921 44.4740 
4FGL J1557.9-0001 PKS 1555+001             1.770 2.404 12.139 22.680 -11.892 -11.883   1.020         
4FGL J1557.9-1404 PKS 1555-140             0.100 2.185 13.822 19.671 -12.060 -10.603  28.678         
4FGL J1604.6+5714 GB6 J1604+5714           0.720 2.367 13.738 20.847 -11.467 -10.143  21.081 44.9840 
4FGL J1606.5+2717 B2 1604+27               0.933 2.663 14.107 20.618 -11.881 -11.230   4.475 44.8150 
4FGL J1608.3+4012 B2 1606+40               0.628 1.631 13.285 19.896 -12.024 -11.768   1.803 44.6320 
4FGL J1608.7+1029 4C +10.45                1.233 2.462 13.083 20.648 -11.360 -10.040  20.881 46.1830 
4FGL J1610.3-3958 PMN J1610-3958           0.518 2.573 12.872 21.148 -11.308 -11.097   1.624 44.7700 
4FGL J1610.6+2414 B2 1608+24               1.233 2.572 11.087        -11.282                         
4FGL J1613.6+3411 OS 319                   1.398 2.420 13.930 20.797 -11.627 -10.649   9.508 46.1450 
4FGL J1615.6+4712 B3 1614+473              0.199 2.137 14.210 22.128 -11.890 -12.119   0.590 43.8070 
4FGL J1616.6+4630 MG4 J161600+4632         0.952 2.599 14.042 20.930 -12.106 -12.009   1.250 44.6420 
4FGL J1617.3-5849 MRC 1613-586             1.422 2.523 12.643 20.866 -11.705 -10.881   6.669 45.9380 
4FGL J1617.9-7718 PKS 1610-77              1.710 2.560 12.514 20.716 -11.534 -10.018  32.814 46.6700 
4FGL J1618.0+5139 TXS 1616+517             2.558 2.328 12.853 20.898 -12.286 -10.936  22.416 46.0100 
4FGL J1623.6+5743 TXS 1623+578             0.789 2.075 13.580        -12.582                         
4FGL J1625.7+4134 4C +41.32                2.550 2.292 12.337 20.510 -12.138 -10.460  47.596 47.0080 
4FGL J1625.7-2527 PKS 1622-253             0.786 2.268 13.158 21.761 -11.232 -10.523   5.114 46.3270 
4FGL J1626.0-2950 PKS B1622-297            0.815 2.473 12.688 21.195 -11.407 -10.592   6.532 45.8550 
4FGL J1626.8+4337 MG4 J162551+4346         1.048 3.121 14.189 20.065 -11.674 -11.002   4.700 45.0820 
4FGL J1628.8-6149 LQAC 247-061             2.578 2.614 12.341 20.795 -11.882 -10.437  27.839 46.5650 
4FGL J1635.2+3808 4C +38.41                3.648 2.470 12.792 21.380 -11.154 -10.065  12.269 48.3550 
4FGL J1635.6+3628 MG3 J163554+3629         3.648 2.886 12.882 20.817 -12.482 -11.074  25.599 47.2300 
4FGL J1637.7+4717 4C +47.44                0.735 2.330 12.948 21.154 -11.564 -11.203   2.298 45.5480 
4FGL J1638.1+5721 OS 562                   0.751 2.604 12.768 20.481 -11.700 -10.697  10.069 44.6980 
4FGL J1639.2+4129 MG4 J163918+4127         0.691 2.403 12.543 23.196 -11.914 -12.193   0.526 44.2000 
4FGL J1640.4+3945 NRAO 512                 1.672 2.363 12.531 21.670 -11.793 -10.758  10.852 46.7970 
4FGL J1642.9+3948 3C 345                   0.593 2.367 13.190 21.213 -10.870 -10.970   0.794 45.4510 
4FGL J1645.6+6329 TXS 1645+635             2.379 2.527 12.143 20.918 -11.895 -10.949   8.814 46.4170 
4FGL J1650.7+0831 MG1 J165034+0824         1.965 2.574 12.259 22.969 -11.687 -11.539   1.406 46.8440 
4FGL J1656.3-3301 2MASS J16561677-3302127  2.400 2.843 12.491 20.616 -12.618 -10.183 272.554 46.6380 
4FGL J1657.0+6010 RGB J1656+602            0.623 2.442 12.719 20.843 -12.026 -11.270   5.693 44.7110 
4FGL J1657.7+4808 4C +48.41                1.669 2.322 12.551 21.912 -11.969 -11.238   5.382 46.3690 
4FGL J1659.0+2627 4C +26.51                0.795 2.626 12.844 20.874 -11.835 -11.976   0.722 44.3270 
4FGL J1700.0+6830 TXS 1700+685             0.301 2.286 13.659 21.434 -10.709 -10.689   1.047 44.9000 
4FGL J1703.6-6213 MRC 1659-621             1.755 2.299 12.852 21.120 -11.087 -10.777   2.045 46.9020 
4FGL J1709.7+4318 B3 1708+433              1.027 2.225 12.724 21.978 -11.527 -11.096   2.701 46.2390 
4FGL J1715.8+2151 B2 1714+21               1.027 2.129 15.208        -13.145                         
4FGL J1716.1+6836 S4 1716+68               0.777 2.359 13.450 21.638 -11.554 -11.727   0.671 45.2670 
4FGL J1717.6-5154 PMN J1717-5155           1.158 2.547 12.383 20.472 -11.844 -10.554  19.516 46.8990 
4FGL J1722.6+6104 GB6 J1722+6105           2.058 2.867 12.356 20.473 -12.294 -10.007 193.630 46.1660 
4FGL J1722.7+1014 TXS 1720+102             0.732 2.172 12.923 21.812 -11.555 -11.400   1.427 45.5940 
4FGL J1724.1+3304 B2 1722+33               0.548 1.478 12.535 20.294 -11.893 -11.343   3.547 44.6040 
4FGL J1724.2+4005 S4 1722+40               1.049 2.296 12.579 23.034 -11.889 -11.336   3.575 46.4090 
4FGL J1724.9+7654 S5 1726+76               0.680 2.591 13.099 20.652 -11.735 -10.937   6.277 44.5520 
4FGL J1727.4+4530 S4 1726+45               0.717 2.381 12.747 20.953 -11.447 -10.198  17.752 45.6830 
4FGL J1728.0+1216 PKS 1725+123             0.588 2.470 12.630 22.526 -11.672 -11.559   1.298 45.1020 
4FGL J1728.4+0427 PKS 1725+044             0.293 2.426 13.271 20.532 -11.406 -10.193  16.331 44.2710 
4FGL J1730.6+0024 PKS 1728+004             1.335 2.048 13.338 21.613 -11.551 -11.359   1.559 46.3580 
4FGL J1733.0-1305 PKS 1730-13              0.902 2.250 12.812 21.629 -11.128 -10.550   3.782 46.4070 
4FGL J1734.3+3858 B2 1732+38A              0.970 2.350 12.710 21.513 -11.164 -10.884   1.908 46.0890 
4FGL J1736.6+0628 MG1 J173624+0632         0.970 2.601 15.173 39.352 -12.386 -20.176   0.000 44.9730 
4FGL J1739.5+4955 S4 1738+49               1.545 2.233 13.303 21.815 -11.460 -11.435   1.059 46.0560 
4FGL J1740.0+4737 S4 1738+47               0.950 1.979 12.876 21.791 -11.856 -12.065   0.617 45.2960 
4FGL J1740.5+5211 4C +51.37                1.379 2.435 13.271 21.290 -11.358 -10.967   2.461 46.0890 
4FGL J1744.2-0353 PKS 1741-03              1.054 2.508 12.279 20.946 -11.188 -11.480   0.511 45.4920 
4FGL J1748.0+3403 MG2 J174803+3403         2.763 2.224 12.933 21.672 -11.534 -11.796   0.547 46.5160 
4FGL J1753.7+2847 B2 1751+28               1.115 2.347 12.171 20.274 -11.793 -11.844   0.889 45.3380 
4FGL J1756.6+1553 PKS 1754+159             1.115 1.769 15.207        -12.513                         
4FGL J1801.5+4404 S4 1800+44               0.663 2.297 12.691 21.326 -11.597 -11.051   3.516 45.2090 
4FGL J1802.6-3940 PMN J1802-3940           0.296 2.267 12.619 21.551 -11.320 -10.636   4.835 45.0720 
4FGL J1803.4-6510 PKS 1758-651             1.199 2.539 12.570 20.672 -11.809 -11.233   3.764 45.3610 
4FGL J1807.9-6412 PMN J1807-6413           1.016 2.498 12.944 23.508 -12.047 -11.979   1.170 45.6280 
4FGL J1808.1-5013 PMN J1808-5011           1.606 2.507 12.477 20.872 -12.020 -10.894  13.349 45.8980 
4FGL J1814.4+2953 B2 1811+29               1.351 2.543 13.164 22.767 -12.510 -11.977   3.413 45.6460 
4FGL J1818.6+0903 MG1 J181841+0903         0.354 2.331 13.370 20.903 -12.121  -9.980 138.170 44.8750 
4FGL J1829.2-5813 PKS 1824-582             1.531 2.479 12.616 20.756 -11.918  -9.597 209.444 46.9790 
4FGL J1830.1+0617 TXS 1827+062             0.750 2.308 12.319 21.274 -11.321 -11.467   0.715 45.3700 
4FGL J1833.6-2103 PKS 1830-211             2.507 2.457 12.510 21.322 -11.163  -9.632  33.968 48.2940 
4FGL J1834.2+3136 4C +31.51                0.594 2.026 13.564 20.782 -11.848 -11.883   0.924 44.7500 
4FGL J1842.3+6810 S4 1842+68               0.472 2.664 13.154 20.431 -11.706 -11.275   2.700 44.3580 
4FGL J1848.4+3217 B2 1846+32A              0.798 2.233 12.894 20.798 -11.376  -9.579  62.708 46.1850 
4FGL J1848.5+3243 B2 1846+32B              0.918 2.524 13.153 21.178 -11.897 -11.133   5.815 45.9030 
4FGL J1849.2+6705 S4 1849+67               0.657 2.232 12.845 22.066 -10.942 -11.007   0.860 45.8980 
4FGL J1852.4+4856 S4 1851+48               1.250 2.163 12.762 22.060 -11.866 -11.405   2.895 46.1840 
4FGL J1902.9-6748 PMN J1903-6749           0.254 2.294 12.817 20.822 -11.620 -10.395  16.777 44.1270 
4FGL J1911.2-2006 PKS B1908-201            1.119 2.346 12.828 20.918 -11.311  -9.852  28.778 46.6730 
4FGL J1913.0-8009 PKS 1903-80              0.500 2.340 12.459 21.031 -12.037 -10.488  35.462 45.2910 
4FGL J1923.5-2104 TXS 1920-211             0.874 2.157 13.150 21.400 -11.179 -11.152   1.064 46.1330 
4FGL J1924.8-2914 PKS B1921-293            0.353 2.372 12.573 20.726 -10.868 -11.024   0.697 44.8660 
4FGL J1933.2-4539 PKS 1929-457             0.652 2.660 12.432 20.603 -12.114 -11.083  10.740 45.2720 
4FGL J1934.3+6541 TXS 1933+655             1.690 2.741 13.615 20.493 -12.437  -9.374                 
4FGL J1937.2-3958 PKS 1933-400             0.965 2.577 12.567 20.562 -11.664 -10.444  16.616 45.6600 
4FGL J1939.5-1525 PKS 1936-15              1.657 2.343 12.748 20.439 -12.019 -11.530   3.083 45.7080 
4FGL J1941.3-6210 PKS 1936-623             1.657 2.363 13.432 22.857 -12.086 -11.421   4.620 46.4810 
4FGL J1951.8-0511 PMN J1951-0509           1.083 2.333 12.520 21.961 -12.011 -12.184   0.671 45.2960 
4FGL J1955.2+1358 87GB 195252.4+135009     0.743 2.262 13.420 24.003 -11.480 -11.493   0.972 45.3870 
4FGL J1955.4+5132 OV 591                   1.220 2.479 12.796 20.574 -11.487 -10.149  21.796 45.9580 
4FGL J1957.1-3231 PKS 1953-325             1.242 2.636 12.661 21.244 -11.867 -11.476   2.459 45.4210 
4FGL J1958.0-3845 PKS 1954-388             0.630 2.190 13.122 21.421 -11.213 -10.806   2.550 45.6350 
4FGL J1959.1-4247 PMN J1959-4246           2.174 2.286 13.054 20.699 -11.983 -10.273  51.232 47.2790 
4FGL J2000.3-2930 PMN J2000-2931           0.652 2.397 13.711 21.963 -11.967 -11.595   2.357 44.8880 
4FGL J2000.6-1328 TXS 1957-135             0.222 2.501 12.812 20.799 -11.343 -11.521   0.664 43.5710 
4FGL J2000.9-1748 PKS 1958-179             0.652 2.272 12.765 21.944 -11.283 -11.285   0.993 45.5350 
4FGL J2005.2-1822 PKS 2002-185             0.868 2.436 13.131 20.670 -11.858 -11.602   1.805 44.9310 
4FGL J2005.8+6424 87GB 200541.3+641601     1.574 2.254 12.753 20.575 -11.862 -11.633   1.693 46.0090 
4FGL J2005.9-2309 TXS 2002-233             0.830 2.355 13.092 20.910 -11.775 -10.580  15.642 45.4170 
4FGL J2007.2+6607 TXS 2007+659             1.325 2.613 12.793 21.136 -12.194 -11.661   3.415 45.7170 
4FGL J2010.0+0726 TXS 2007+073             0.762 2.757 13.847 22.340 -12.242 -11.901   2.190 44.8970 
4FGL J2011.6-1546 PKS 2008-159             1.180 2.866 13.341 19.929 -11.389 -11.035   2.258         
4FGL J2015.4+6556 S4 2015+65               2.845 2.731 12.587 20.407 -12.119 -11.558   3.639 46.2520 
4FGL J2015.5+3710 MG2 J201534+3710         0.859 2.580 12.497 21.543 -11.121 -10.426   4.950 47.2330 
4FGL J2023.6-1139 PMN J2023-1140           0.698 1.934 12.377 24.000 -12.094 -11.545   3.533 45.6410 
4FGL J2024.6-3252 PKS 2021-330             1.470 2.455 12.721 20.640 -11.793 -10.038  56.943 46.5320 
4FGL J2025.2+0317 PKS 2022+031             2.210 2.161 12.756 21.908 -12.247 -11.599   4.451 46.6880 
4FGL J2025.6-0735 PKS 2023-07              1.388 2.220 12.845 21.915 -11.361 -10.535   6.687 46.9170 
4FGL J2026.0-2845 PMN J2025-2845           0.884 2.518 12.835 20.728 -12.127 -11.063  11.603 44.8450 
4FGL J2030.2-0620 TXS 2027-065             0.884 2.428 11.145        -10.805                         
4FGL J2030.4-0502 TXS 2027-052             0.667 1.790 12.339        -11.321                         
4FGL J2034.6+1154 TXS 2032+117             0.125 2.477 13.429 21.114 -11.923 -11.082   6.921 43.2530 
4FGL J2035.4+1056 PKS 2032+107             0.601 2.301 13.025 21.585 -11.576 -10.719   7.198 45.5750 
4FGL J2038.7+5117 3C 418                   1.686 2.334 12.545 20.755 -11.666  -9.863  63.551 46.6120 
4FGL J2040.2-2506 PKS 2037-253             1.574 2.352 12.364 20.636 -12.270 -12.511   0.574 45.4880 
4FGL J2050.4-2627 PMN J2050-2628           1.633 2.036 12.971 23.323 -12.132 -11.731   2.516 47.0690 
4FGL J2056.2-4714 PKS 2052-47              1.489 2.357 12.851 21.430 -11.328 -10.507   6.611 46.8060 
4FGL J2101.4-2935 PKS 2058-297             1.492 2.728 12.450 20.253 -11.956 -10.864  12.375 45.8920 
4FGL J2108.5+1434 OX 110                   2.017 2.646 12.384 20.709 -12.283 -10.457  67.014 46.5380 
4FGL J2110.2-1021 PKS 2107-105             2.500 2.215 12.224 21.008 -11.948 -11.825   1.328 45.6110 
4FGL J2110.3+0808 PMN J2110+0810           1.580 2.418 12.414 21.769 -12.046 -12.121   0.843 46.0650 
4FGL J2114.8+2831 B2 2112+28B              2.345 2.579 12.185 18.865 -12.111  -9.804 202.586 46.4650 
4FGL J2115.4+2932 B2 2113+29               1.514 2.251 12.726 21.615 -12.056 -10.951  12.715 46.5550 
4FGL J2118.0+0019 PMN J2118+0013           0.463 2.521 12.580 21.106 -11.802 -11.989   0.651 44.4540 
4FGL J2119.6-1105 PKS 2116-11              1.844 2.404 12.614 23.372 -12.514 -11.925   3.881 46.4770 
4FGL J2121.0+1901 OX 131                   2.180 2.146 12.848 22.606 -12.587 -11.417  14.801 46.9260 
4FGL J2123.6+0535 OX 036                   1.940 2.356 12.535 19.839 -11.456 -12.026   0.269 46.0890 
4FGL J2126.3-4605 PKS 2123-463             1.670 2.531 12.582 20.948 -11.835 -10.615  16.598 46.5740 
4FGL J2135.3-5006 PMN J2135-5006           2.181 2.400 12.682 21.021 -12.609 -10.087 332.619 47.2360 
4FGL J2136.2+0032 OX 057                   1.941 2.817 12.126 20.293 -11.584 -10.281  20.066         
4FGL J2141.8-3727 PKS 2138-377             0.423 2.629 13.030 20.980 -11.878 -11.443   2.717 44.3070 
4FGL J2142.7-0437 PKS 2140-048             0.344 2.460 14.305 20.349 -11.735 -10.519  16.443 44.1830 
4FGL J2143.5+1743 OX 169                   0.211 2.449 13.922 21.529 -11.243 -10.580   4.611 44.6860 
4FGL J2144.3-7802 PKS 2141-781             0.334 2.858 12.975 20.333 -11.827 -10.222  40.273         
4FGL J2145.0-3356 PMN J2145-3357           1.361 2.208 13.490 22.077 -12.106 -11.517   3.879 46.0710 
4FGL J2146.4-1528 PKS 2143-156             0.701 2.734 12.765 20.395 -11.568 -11.411   1.438 44.5180 
4FGL J2147.1+0931 PKS 2144+092             1.113 2.378 12.504 21.340 -11.698 -10.798   7.941 46.0120 
4FGL J2147.3-7536 PKS 2142-75              1.139 2.345 12.916 21.437 -11.111 -10.622   3.086 46.4830 
4FGL J2148.6+0652 PKS 2145+06              1.003 2.714 13.115 20.268 -11.202 -10.520   4.802 45.0880 
4FGL J2150.7-2810 PMN J2150-2812           0.970 2.561 13.913        -12.213                         
4FGL J2151.8-3027 PKS 2149-306             2.345 2.766 12.621 20.450 -11.653  -9.965  48.755 46.6670 
4FGL J2153.8-1137 PMN J2153-1136           1.582 2.486 12.852 22.354 -11.861 -11.390   2.956 46.1800 
4FGL J2156.3-0036 PKS B2153-008            1.550 2.273 12.665 21.723 -11.652 -11.728   0.839 45.9010 
4FGL J2157.5+3127 B2 2155+31               1.486 2.146 13.277 21.613 -11.698 -10.940   5.720 46.7980 
4FGL J2158.1-1501 PKS 2155-152             0.672 2.069 12.630 21.565 -11.287 -11.568   0.524 45.2240 
4FGL J2201.5-8339 PKS 2155-83              1.865 2.447 12.897 21.041 -11.952 -10.440  32.519 46.9290 
4FGL J2201.8+5048 NRAO 676                 1.899 2.557 12.270 21.077 -11.842 -10.384  28.727 47.5510 
4FGL J2203.4+1725 PKS 2201+171             1.076 2.219 13.397 21.858 -11.111 -11.149   0.916 46.2890 
4FGL J2207.5-5346 PKS 2204-54              1.206 2.388 13.110 21.184 -11.812 -11.377   2.722 45.6270 
4FGL J2212.0+2356 PKS 2209+236             1.128 2.123 12.495 22.171 -12.044 -11.590   2.845 45.8680 
4FGL J2212.8+0647 TXS 2210+065             1.122 2.408 12.778 20.729 -11.940 -10.366  37.500 45.7140 
4FGL J2212.9-2526 PKS 2210-25              1.833 2.193 12.938 20.794 -11.938 -10.797  13.828 46.6450 
4FGL J2216.8+3103 S3 2214+30               2.462 2.475 12.854 22.542 -12.787 -12.277   3.238 46.5980 
4FGL J2219.2+1806 MG1 J221916+1806         1.071 2.126 12.589 21.742 -12.162 -11.445   5.207 45.6120 
4FGL J2219.2-0342 PKS 2216-03              0.901 2.857 13.491 20.386 -11.502 -10.644   7.219 45.1220 
4FGL J2221.9-3504 NVSS J222227-350942      0.901 2.443  9.452         -9.918                         
4FGL J2225.6+2120 PKS 2223+21              1.960 2.658 12.807 20.337 -11.886 -10.403  30.366         
4FGL J2225.7-0457 3C 446                   1.404 2.303 12.841 20.749 -11.204 -10.507   4.979 46.5040 
4FGL J2226.8+0051 PKS B2224+006            2.250 2.529 12.492 20.243 -12.020 -12.337   0.482 45.9630 
4FGL J2229.7-0832 PKS 2227-08              1.560 2.494 12.487 20.990 -11.143 -10.546   3.957 46.6280 
4FGL J2231.0-4416 PKS 2227-445             1.326 2.345 12.844 18.626 -11.803 -11.210   3.917 45.5260 
4FGL J2232.6+1143 CTA 102                  1.032 2.261 12.425 21.313 -10.957  -9.338  41.584 46.9830 
4FGL J2235.3-4836 PKS 2232-488             0.506 2.497 12.661 20.848 -11.536 -11.274   1.828 44.7900 
4FGL J2236.3+2828 B2 2234+28A              0.790 2.160 13.200 22.260 -11.102 -10.927   1.496 46.0260 
4FGL J2237.0-3921 NVSS J223708-392137      0.297 2.261 13.145 20.575 -11.627 -11.386   1.740 44.2260 
4FGL J2239.2-5657 PKS 2236-572             0.569 2.090 12.485 23.895 -11.952 -12.543   0.257 44.6710 
4FGL J2244.2+4057 TXS 2241+406             1.171 2.088 12.689 22.421 -11.675 -10.906   5.877 46.4240 
4FGL J2248.7-3235 PKS 2245-328             2.270 2.823 12.309 20.563 -12.018 -10.340  47.674 46.4850 
4FGL J2248.9+2106 PKS 2246+208             1.279 2.221 12.350 21.896 -11.964 -11.388   3.764 45.5660 
4FGL J2253.9+1609 3C 454.3                 0.859 2.315 12.767 21.721 -10.154  -9.723   2.696 47.3950 
4FGL J2256.0-2740 PKS 2253-278             1.751 2.988 12.357 21.884 -11.893 -10.776  13.084 46.4980 
4FGL J2258.1-2759 PKS 2255-282             0.926 2.299 12.986 21.201 -11.229 -10.581   4.441 46.1750 
4FGL J2301.0-0158 PKS B2258-022            0.777 2.409 12.498 20.668 -11.771  -9.968  63.542 45.6310 
4FGL J2311.0+3425 B2 2308+34               1.817 2.235 13.046 21.644 -11.421 -10.775   4.432 47.0920 
4FGL J2321.9+2734 4C +27.50                1.255 2.102 12.782 21.581 -11.882 -11.635   1.767 45.8490 
4FGL J2321.9+3204 B2 2319+31               1.489 2.116 12.548 21.954 -11.528 -11.152   2.380 46.5940 
4FGL J2322.1+4440 B3 2319+444              1.310 2.144 12.319 23.330 -12.083 -12.044   1.095 46.3000 
4FGL J2323.5-0317 PKS 2320-035             1.411 2.136 12.601 21.731 -11.519 -10.809   5.128 46.6450 
4FGL J2323.6-0617 TXS 2321-065             2.144 2.139 12.540 22.935 -12.540 -11.754   6.109 46.6220 
4FGL J2325.4-3559 CTS 0490                 0.360 2.086 13.237 23.091 -11.671 -11.097   3.750 45.1920 
4FGL J2327.5+0939 PKS 2325+093             1.840 2.671 12.174 20.743 -11.803 -10.211  39.096 46.4980 
4FGL J2328.3-4036 PKS 2325-408             1.972 2.305 12.728 21.707 -11.778 -11.264   3.268 46.7250 
4FGL J2329.0+0832 PMN J2329+0834           0.948 2.342 12.754 20.969 -12.540 -10.927  41.010 45.4090 
4FGL J2329.3-4733 PKS 2326-477             1.304 2.471 12.390 20.357 -11.651 -10.489  14.517 46.0210 
4FGL J2329.3-4955 PKS 2326-502             1.304 2.179 12.614 21.555 -11.407 -10.312  12.451 47.1710 
4FGL J2330.5+1102 4C +10.73                1.304 2.651 12.387 20.550 -11.909 -10.038  74.325 45.7470 
4FGL J2331.0-2147 PMN J2331-2148           0.563 2.413 12.777 20.929 -12.000 -10.417  38.352 45.2690 
4FGL J2331.3-1558 PKS 2329-16              1.153 2.577 12.505 20.507 -11.950 -11.684   1.844 45.0420 
4FGL J2332.1-4118 PKS 2329-415             0.671 2.123 12.973 21.963 -12.068 -12.555   0.326 44.4000 
4FGL J2334.2+0736 TXS 2331+073             0.401 2.506 12.833 20.293 -11.629 -11.230   2.504 44.1710 
4FGL J2335.4-0128 PKS 2332-017             1.189 2.472 12.607 20.576 -12.226 -10.496  53.707 45.7400 
4FGL J2336.6-4115 PKS 2333-415             1.406 2.287 12.467 21.296 -11.808 -11.497   2.049 45.8710 
4FGL J2338.0-0230 PKS 2335-027             1.067 2.408 13.473 21.489 -11.531 -11.336   1.567 45.6140 
4FGL J2345.2-1555 PMN J2345-1555           0.621 2.018 13.029 22.422 -11.063 -10.762   1.998 46.3000 
4FGL J2348.0-1630 PKS 2345-16              0.576 2.340 12.764 21.445 -11.109 -10.815   1.966 45.6550 
4FGL J2349.4+0534 TXS 2346+052             0.419 2.426 13.292 20.798 -11.888 -12.065   0.666 44.1530 
4FGL J2354.1-0958 PMN J2354-0957           0.989 2.288 12.344 20.564 -12.136 -11.565   3.725 45.1740 
4FGL J2354.6+4554 4C +45.51                1.992 2.318 12.297 20.660 -12.200 -11.852   2.229 45.9120 
4FGL J2354.9+8151 S5 2353+81               1.344 2.518 12.798 21.214 -11.752 -11.883   0.739 45.3060 
4FGL J2357.8-5311 PKS 2355-534             1.006 2.580 13.049 20.555 -11.505 -10.583   8.355 45.5900 
4FGL J2358.3-1021 PKS 2355-106             1.635 2.567 12.350 20.629 -11.881 -11.133   5.599 45.9710 
4FGL J2359.0+3922 B2 2356+39               1.198 2.293 12.403 23.078 -11.966 -11.649   2.073 46.1310 

